Simultaneous inference for time-varying models

A general class of time-varying regression models is considered in this paper. We estimate the regression coefficients by using local linear M-estimation. For these estimators, weak Bahadur representations are obtained and are used to construct simultaneous confidence bands. For practical implementation, we propose a bootstrap based method to circumvent the slow logarithmic convergence of the theoretical simultaneous bands. Our results substantially generalize and unify the treatments for several time-varying regression and auto-regression models. The performance for ARCH and GARCH models is studied in simulations and a few real-life applications of our study are presented through analysis of some popular financial datasets.

==> usgbp.csv <==
32875,1.611
 3-Jan-90 ,1.61
 4-Jan-90 ,1.6293
 5-Jan-90 ,1.637
 8-Jan-90 ,1.653
 9-Jan-90 ,1.6537
32883,1.662
32884,1.6568
32885,1.6695
32889,1.657
32890,1.6495
32891,1.6445
32892,1.6465
32895,1.639
32896,1.649
32897,1.655
32898,1.6572
32899,1.657
32902,1.678
32903,1.6818
32904,1.6794
 1-Feb-90 ,1.6815
 2-Feb-90 ,1.6817
 5-Feb-90 ,1.695
 6-Feb-90 ,1.702
 7-Feb-90 ,1.699
 8-Feb-90 ,1.687
 9-Feb-90 ,1.6925
32916,1.695
32917,1.6905
32918,1.696
32919,1.693
32920,1.6955
32923,0
32924,1.704
32925,1.715
32926,1.7147
32927,1.71
32930,1.693
32931,1.692
32932,1.6892
 1-Mar-90 ,1.665
 2-Mar-90 ,1.651
 5-Mar-90 ,1.6388
 6-Mar-90 ,1.649
 7-Mar-90 ,1.639
 8-Mar-90 ,1.6425
 9-Mar-90 ,1.6181
32944,1.6103
32945,1.6003
32946,1.609
32947,1.6175
32948,1.6235
32951,1.6103
32952,1.6105
32953,1.5945
32954,1.601
32955,1.604
32958,1.618
32959,1.6261
32960,1.6275
32961,1.634
32962,1.648
 2-Apr-90 ,1.6315
 3-Apr-90 ,1.6355
 4-Apr-90 ,1.6415
 5-Apr-90 ,1.6415
 6-Apr-90 ,1.6385
 9-Apr-90 ,1.6385
32973,1.6343
32974,1.6425
32975,1.642
32976,1.6385
32979,1.631
32980,1.6338
32981,1.638
32982,1.6435
32983,1.6353
32986,1.6357
32987,1.6341
32988,1.637
32989,1.6335
32990,1.636
32993,1.6389
 1-May-90 ,1.6405
 2-May-90 ,1.643
 3-May-90 ,1.6422
 4-May-90 ,1.66
 7-May-90 ,1.668
 8-May-90 ,1.6695
 9-May-90 ,1.678
33003,1.6763
33004,1.6813
33007,1.684
33008,1.677
33009,1.68
33010,1.6917
33011,1.6908
33014,1.6912
33015,1.6915
33016,1.694
33017,1.6895
33018,1.6892
33021,0
33022,1.6946
33023,1.693
33024,1.6765
 1-Jun-90 ,1.6838
 4-Jun-90 ,1.675
 5-Jun-90 ,1.683
 6-Jun-90 ,1.6882
 7-Jun-90 ,1.6883
 8-Jun-90 ,1.6848
33035,1.6858
33036,1.7025
33037,1.707
33038,1.7052
33039,1.7055
33042,1.713
33043,1.7205
33044,1.723
33045,1.725
33046,1.733
33049,1.7305
33050,1.7355
33051,1.7428
33052,1.7393
33053,1.745
 2-Jul-90 ,1.7634
 3-Jul-90 ,1.7795
 4-Jul-90 ,0
 5-Jul-90 ,1.7805
 6-Jul-90 ,1.7865
 9-Jul-90 ,1.8058
33064,1.815
33065,1.798
33066,1.7985
33067,1.806
33070,1.804
33071,1.8112
33072,1.8205
33073,1.8146
33074,1.8143
33077,1.8205
33078,1.8248
33079,1.812
33080,1.8135
33081,1.8335
33084,1.8438
33085,1.86
 1-Aug-90 ,1.855
 2-Aug-90 ,1.8492
 3-Aug-90 ,1.8565
 6-Aug-90 ,1.872
 7-Aug-90 ,1.877
 8-Aug-90 ,1.8655
 9-Aug-90 ,1.8717
33095,1.8713
33098,1.884
33099,1.8925
33100,1.8998
33101,1.898
33102,1.919
33105,1.9198
33106,1.921
33107,1.9275
33108,1.9515
33109,1.9453
33112,1.9443
33113,1.9483
33114,1.9465
33115,1.9225
33116,1.892
 3-Sep-90 ,0
 4-Sep-90 ,1.8758
 5-Sep-90 ,1.899
 6-Sep-90 ,1.908
 7-Sep-90 ,1.894
33126,1.8555
33127,1.8485
33128,1.864
33129,1.8767
33130,1.8985
33133,1.9025
33134,1.918
33135,1.8847
33136,1.8683
33137,1.846
33140,1.884
33141,1.8768
33142,1.864
33143,1.871
33144,1.8735
 1-Oct-90 ,1.889
 2-Oct-90 ,1.8885
 3-Oct-90 ,1.898
 4-Oct-90 ,1.9118
 5-Oct-90 ,1.9465
 8-Oct-90 ,0
 9-Oct-90 ,1.97
33156,1.9675
33157,1.964
33158,1.9732
33161,1.9535
33162,1.957
33163,1.965
33164,1.9535
33165,1.9595
33168,1.948
33169,1.9464
33170,1.9565
33171,1.954
33172,1.956
33175,1.953
33176,1.9475
33177,1.944
 1-Nov-90 ,1.95
 2-Nov-90 ,1.9515
 5-Nov-90 ,1.9695
 6-Nov-90 ,1.973
 7-Nov-90 ,1.976
 8-Nov-90 ,1.967
 9-Nov-90 ,1.9665
33189,0
33190,1.9642
33191,1.961
33192,1.9595
33193,1.966
33196,1.9707
33197,1.9698
33198,1.9685
33199,0
33200,1.967
33203,1.9658
33204,1.976
33205,1.972
33206,1.9515
33207,1.9392
 3-Dec-90 ,1.9195
 4-Dec-90 ,1.926
 5-Dec-90 ,1.922
 6-Dec-90 ,1.938
 7-Dec-90 ,1.95
33217,1.9425
33218,1.939
33219,1.944
33220,1.9435
33221,1.9391
33224,1.9285
33225,1.935
33226,1.931
33227,1.906
33228,1.885
33231,1.867
33232,0
33233,1.885
33234,1.887
33235,1.921
33238,1.9285
 1-Jan-91 ,0
 2-Jan-91 ,1.9425
 3-Jan-91 ,1.9465
 4-Jan-91 ,1.932
 7-Jan-91 ,1.905
 8-Jan-91 ,1.906
 9-Jan-91 ,1.9258
33248,1.905
33249,1.907
33252,1.9045
33253,1.904
33254,1.9047
33255,1.9228
33256,1.9416
33259,0
33260,1.9477
33261,1.955
33262,1.96
33263,1.9575
33266,1.9642
33267,1.9695
33268,1.961
33269,1.965
 1-Feb-91 ,1.9763
 4-Feb-91 ,1.9772
 5-Feb-91 ,1.983
 6-Feb-91 ,1.999
 7-Feb-91 ,1.9965
 8-Feb-91 ,1.987
33280,1.997
33281,1.9915
33282,1.9918
33283,1.98
33284,1.9705
33287,0
33288,1.9515
33289,1.947
33290,1.9571
33291,1.9437
33294,1.923
33295,1.9205
33296,1.9155
33297,1.91
 1-Mar-91 ,1.898
 4-Mar-91 ,1.8965
 5-Mar-91 ,1.9017
 6-Mar-91 ,1.889
 7-Mar-91 ,1.8865
 8-Mar-91 ,1.8718
33308,1.8505
33309,1.858
33310,1.856
33311,1.8555
33312,1.8305
33315,1.791
33316,1.765
33317,1.7765
33318,1.792
33319,1.7895
33322,1.764
33323,1.7533
33324,1.7395
33325,1.7365
33326,1.7485
 1-Apr-91 ,1.7585
 2-Apr-91 ,1.7705
 3-Apr-91 ,1.777
 4-Apr-91 ,1.788
 5-Apr-91 ,1.7705
 8-Apr-91 ,1.7675
 9-Apr-91 ,1.791
33338,1.7793
33339,1.79
33340,1.7775
33343,1.7875
33344,1.7885
33345,1.783
33346,1.771
33347,1.719
33350,1.69
33351,1.712
33352,1.694
33353,1.6935
33354,1.686
33357,1.6765
33358,1.7225
 1-May-91 ,1.7265
 2-May-91 ,1.717
 3-May-91 ,1.695
 6-May-91 ,1.705
 7-May-91 ,1.7215
 8-May-91 ,1.7175
 9-May-91 ,1.704
33368,1.719
33371,1.7315
33372,1.7383
33373,1.7478
33374,1.7455
33375,1.7135
33378,1.719
33379,1.7365
33380,1.727
33381,1.7345
33382,1.731
33385,0
33386,1.7453
33387,1.734
33388,1.7155
33389,1.698
 3-Jun-91 ,1.6969
 4-Jun-91 ,1.703
 5-Jun-91 ,1.6937
 6-Jun-91 ,1.6875
 7-Jun-91 ,1.671
33399,1.6688
33400,1.6615
33401,1.6445
33402,1.6377
33403,1.639
33406,1.6252
33407,1.6115
33408,1.6325
33409,1.6312
33410,1.631
33413,1.642
33414,1.6281
33415,1.6395
33416,1.632
33417,1.618
 1-Jul-91 ,1.614
 2-Jul-91 ,1.6015
 3-Jul-91 ,1.6057
 4-Jul-91 ,0
 5-Jul-91 ,1.615
 8-Jul-91 ,1.628
 9-Jul-91 ,1.622
33429,1.621
33430,1.607
33431,1.6505
33434,1.6515
33435,1.644
33436,1.6525
33437,1.666
33438,1.691
33441,1.681
33442,1.6835
33443,1.6938
33444,1.675
33445,1.6875
33448,1.6743
33449,1.6798
33450,1.6845
 1-Aug-91 ,1.6735
 2-Aug-91 ,1.6945
 5-Aug-91 ,1.7095
 6-Aug-91 ,1.712
 7-Aug-91 ,1.7128
 8-Aug-91 ,1.7
 9-Aug-91 ,1.695
33462,1.6983
33463,1.6935
33464,1.6875
33465,1.688
33466,1.662
33469,1.63
33470,1.6377
33471,1.6765
33472,1.697
33473,1.6715
33476,1.6795
33477,1.68
33478,1.69
33479,1.6805
33480,1.68
 2-Sep-91 ,0
 3-Sep-91 ,1.691
 4-Sep-91 ,1.6935
 5-Sep-91 ,1.692
 6-Sep-91 ,1.6975
 9-Sep-91 ,1.73
33491,1.7295
33492,1.7252
33493,1.7335
33494,1.7325
33497,1.739
33498,1.742
33499,1.7307
33500,1.7275
33501,1.7285
33504,1.744
33505,1.738
33506,1.7333
33507,1.7325
33508,1.737
33511,1.752
 1-Oct-91 ,1.7485
 2-Oct-91 ,1.751
 3-Oct-91 ,1.75
 4-Oct-91 ,1.739
 7-Oct-91 ,1.7352
 8-Oct-91 ,1.714
 9-Oct-91 ,1.7165
33521,1.7145
33522,1.719
33525,0
33526,1.702
33527,1.7105
33528,1.7096
33529,1.725
33532,1.7185
33533,1.7145
33534,1.7065
33535,1.711
33536,1.711
33539,1.7047
33540,1.723
33541,1.7425
33542,1.7425
 1-Nov-91 ,1.7498
 4-Nov-91 ,1.781
 5-Nov-91 ,1.7697
 6-Nov-91 ,1.7705
 7-Nov-91 ,1.7797
 8-Nov-91 ,1.768
33553,0
33554,1.7725
33555,1.7707
33556,1.775
33557,1.769
33560,1.791
33561,1.7955
33562,1.796
33563,1.7975
33564,1.7975
33567,1.7985
33568,1.7978
33569,1.767
33570,0
33571,1.7655
 2-Dec-91 ,1.776
 3-Dec-91 ,1.7715
 4-Dec-91 ,1.7725
 5-Dec-91 ,1.7915
 6-Dec-91 ,1.81
 9-Dec-91 ,1.806
33582,1.808
33583,1.8085
33584,1.8075
33585,1.8185
33588,1.821
33589,1.822
33590,1.8252
33591,1.8325
33592,1.86
33595,1.8765
33596,1.8705
33597,0
33598,1.884
33599,1.8768
33602,1.8665
33603,1.866
 1-Jan-92 ,0
 2-Jan-92 ,1.868
 3-Jan-92 ,1.845
 6-Jan-92 ,1.877
 7-Jan-92 ,1.871
 8-Jan-92 ,1.871
 9-Jan-92 ,1.831
33613,1.792
33616,1.8015
33617,1.789
33618,1.753
33619,1.7605
33620,1.777
33623,0
33624,1.807
33625,1.8065
33626,1.7951
33627,1.8055
33630,1.776
33631,1.7945
33632,1.806
33633,1.773
33634,1.789
 3-Feb-92 ,1.7995
 4-Feb-92 ,1.8015
 5-Feb-92 ,1.8062
 6-Feb-92 ,1.8205
 7-Feb-92 ,1.8375
33644,1.8255
33645,1.8013
33646,1.787
33647,1.7725
33648,1.7685
33651,0
33652,1.751
33653,1.752
33654,1.75
33655,1.7465
33658,1.748
33659,1.756
33660,1.7455
33661,1.754
33662,1.756
 2-Mar-92 ,1.7543
 3-Mar-92 ,1.739
 4-Mar-92 ,1.723
 5-Mar-92 ,1.716
 6-Mar-92 ,1.718
 9-Mar-92 ,1.7225
33673,1.714
33674,1.7253
33675,1.707
33676,1.7115
33679,1.715
33680,1.731
33681,1.733
33682,1.711
33683,1.706
33686,1.715
33687,1.72
33688,1.732
33689,1.722
33690,1.7395
33693,1.733
33694,1.7363
 1-Apr-92 ,1.7265
 2-Apr-92 ,1.7295
 3-Apr-92 ,1.743
 6-Apr-92 ,1.75
 7-Apr-92 ,1.7495
 8-Apr-92 ,1.7485
 9-Apr-92 ,1.764
33704,1.7652
33707,1.762
33708,1.771
33709,1.756
33710,1.7477
33711,1.745
33714,1.7425
33715,1.747
33716,1.7625
33717,1.764
33718,1.772
33721,1.78
33722,1.775
33723,1.7698
33724,1.775
 1-May-92 ,1.786
 4-May-92 ,1.783
 5-May-92 ,1.7815
 6-May-92 ,1.7945
 7-May-92 ,1.7965
 8-May-92 ,1.7875
33735,1.7927
33736,1.813
33737,1.813
33738,1.822
33739,1.8185
33742,1.8355
33743,1.8395
33744,1.8308
33745,1.817
33746,1.8142
33749,0
33750,1.828
33751,1.801
33752,1.8065
33753,1.829
 1-Jun-92 ,1.8227
 2-Jun-92 ,1.8245
 3-Jun-92 ,1.8178
 4-Jun-92 ,1.825
 5-Jun-92 ,1.836
 8-Jun-92 ,1.834
 9-Jun-92 ,1.8325
33765,1.833
33766,1.846
33767,1.8515
33770,1.856
33771,1.86
33772,1.853
33773,1.8655
33774,1.8595
33777,1.8615
33778,1.8635
33779,1.877
33780,1.891
33781,1.891
33784,1.907
33785,1.9035
 1-Jul-92 ,1.911
 2-Jul-92 ,1.918
 3-Jul-92 ,1.9085
 6-Jul-92 ,1.9102
 7-Jul-92 ,1.9248
 8-Jul-92 ,1.9195
 9-Jul-92 ,1.896
33795,1.921
33798,1.929
33799,1.913
33800,1.9257
33801,1.9355
33802,1.9495
33805,1.918
33806,1.9095
33807,1.9035
33808,1.913
33809,1.8985
33812,1.916
33813,1.929
33814,1.9175
33815,1.9195
33816,1.92
 3-Aug-92 ,1.9237
 4-Aug-92 ,1.9215
 5-Aug-92 ,1.913
 6-Aug-92 ,1.907
 7-Aug-92 ,1.929
33826,1.927
33827,1.9215
33828,1.928
33829,1.931
33830,1.916
33833,1.9257
33834,1.9295
33835,1.935
33836,1.939
33837,1.9475
33840,1.9945
33841,1.988
33842,1.9865
33843,1.9762
33844,1.9825
33847,1.9893
 1-Sep-92 ,1.996
 2-Sep-92 ,2.0035
 3-Sep-92 ,1.983
 4-Sep-92 ,1.9945
 7-Sep-92 ,0
 8-Sep-92 ,2.003
 9-Sep-92 ,1.975
33857,1.976
33858,1.9235
33861,1.8915
33862,1.8715
33863,1.811
33864,1.7815
33865,1.737
33868,1.7125
33869,1.7082
33870,1.7085
33871,1.709
33872,1.714
33875,1.7295
33876,1.769
33877,1.779
 1-Oct-92 ,1.734
 2-Oct-92 ,1.706
 5-Oct-92 ,1.701
 6-Oct-92 ,1.7125
 7-Oct-92 ,1.7175
 8-Oct-92 ,1.6895
 9-Oct-92 ,1.6975
33889,0
33890,1.714
33891,1.7098
33892,1.7
33893,1.6555
33896,1.63
33897,1.6235
33898,1.6135
33899,1.6195
33900,1.613
33903,1.5865
33904,1.5775
33905,1.578
33906,1.57
33907,1.5625
 2-Nov-92 ,1.533
 3-Nov-92 ,1.5479
 4-Nov-92 ,1.5535
 5-Nov-92 ,1.538
 6-Nov-92 ,1.5365
 9-Nov-92 ,1.52
33918,1.513
33919,0
33920,1.523
33921,1.549
33924,1.518
33925,1.519
33926,1.5205
33927,1.532
33928,1.521
33931,1.5175
33932,1.519
33933,1.525
33934,0
33935,1.5095
33938,1.5135
 1-Dec-92 ,1.535
 2-Dec-92 ,1.548
 3-Dec-92 ,1.565
 4-Dec-92 ,1.557
 7-Dec-92 ,1.586
 8-Dec-92 ,1.5975
 9-Dec-92 ,1.5695
33948,1.557
33949,1.5578
33952,1.565
33953,1.5665
33954,1.5772
33955,1.574
33956,1.566
33959,1.564
33960,1.5385
33961,1.526
33962,1.523
33963,0
33966,1.5115
33967,1.5125
33968,1.512
33969,1.513
 1-Jan-93 ,0
 4-Jan-93 ,1.501
 5-Jan-93 ,1.545
 6-Jan-93 ,1.5413
 7-Jan-93 ,1.536
 8-Jan-93 ,1.54
33980,1.5535
33981,1.54
33982,1.54
33983,1.539
33984,1.53
33987,0
33988,1.548
33989,1.5416
33990,1.5175
33991,1.532
33994,1.5585
33995,1.5385
33996,1.5145
33997,1.5165
33998,1.4855
 1-Feb-93 ,1.454
 2-Feb-93 ,1.446
 3-Feb-93 ,1.4345
 4-Feb-93 ,1.4452
 5-Feb-93 ,1.4475
 8-Feb-93 ,1.4395
 9-Feb-93 ,1.431
34010,1.4255
34011,1.418
34012,1.4175
34015,0
34016,1.4475
34017,1.4439
34018,1.446
34019,1.4525
34022,1.4544
34023,1.4585
34024,1.4375
34025,1.43
34026,1.4215
 1-Mar-93 ,1.4363
 2-Mar-93 ,1.4475
 3-Mar-93 ,1.449
 4-Mar-93 ,1.4535
 5-Mar-93 ,1.447
 8-Mar-93 ,1.4455
 9-Mar-93 ,1.4345
34038,1.432
34039,1.4349
34040,1.433
34043,1.434
34044,1.4445
34045,1.451
34046,1.4755
34047,1.4892
34050,1.4876
34051,1.4832
34052,1.482
34053,1.4743
34054,1.4905
34057,1.4904
34058,1.495
34059,1.509
 1-Apr-93 ,1.526
 2-Apr-93 ,1.513
 5-Apr-93 ,1.52
 6-Apr-93 ,1.5127
 7-Apr-93 ,1.5138
 8-Apr-93 ,1.5253
 9-Apr-93 ,1.5282
34071,1.5478
34072,1.5585
34073,1.552
34074,1.543
34075,1.5255
34078,1.5379
34079,1.5424
34080,1.5363
34081,1.548
34082,1.5755
34085,1.59
34086,1.5775
34087,1.571
34088,1.5705
34089,1.5695
 3-May-93 ,1.561
 4-May-93 ,1.5703
 5-May-93 ,1.566
 6-May-93 ,1.57
 7-May-93 ,1.5715
34099,1.535
34100,1.542
34101,1.534
34102,1.5255
34103,1.5385
34106,1.5322
34107,1.5314
34108,1.5408
34109,1.5563
34110,1.5415
34113,1.535
34114,1.542
34115,1.546
34116,1.5545
34117,1.5605
34120,0
 1-Jun-93 ,1.551
 2-Jun-93 ,1.541
 3-Jun-93 ,1.5393
 4-Jun-93 ,1.517
 7-Jun-93 ,1.5225
 8-Jun-93 ,1.5175
 9-Jun-93 ,1.515
34130,1.519
34131,1.5245
34134,1.527
34135,1.522
34136,1.5035
34137,1.5145
34138,1.496
34141,1.488
34142,1.4772
34143,1.4717
34144,1.4675
34145,1.4778
34148,1.493
34149,1.503
34150,1.493
 1-Jul-93 ,1.5065
 2-Jul-93 ,1.5075
 5-Jul-93 ,0
 6-Jul-93 ,1.5097
 7-Jul-93 ,1.4935
 8-Jul-93 ,1.4948
 9-Jul-93 ,1.4779
34162,1.478
34163,1.4929
34164,1.5012
34165,1.4883
34166,1.4795
34169,1.4985
34170,1.501
34171,1.5155
34172,1.5085
34173,1.4964
34176,1.5015
34177,1.489
34178,1.4945
34179,1.4861
34180,1.485
 2-Aug-93 ,1.4897
 3-Aug-93 ,1.5045
 4-Aug-93 ,1.5005
 5-Aug-93 ,1.491
 6-Aug-93 ,1.4985
 9-Aug-93 ,1.4927
34191,1.4802
34192,1.4737
34193,1.463
34194,1.4595
34197,1.484
34198,1.4885
34199,1.5112
34200,1.505
34201,1.512
34204,1.5013
34205,1.4962
34206,1.4818
34207,1.499
34208,1.5005
34211,1.4905
34212,1.4868
 1-Sep-93 ,1.5075
 2-Sep-93 ,1.5012
 3-Sep-93 ,1.5262
 6-Sep-93 ,0
 7-Sep-93 ,1.5425
 8-Sep-93 ,1.5395
 9-Sep-93 ,1.55
34222,1.5495
34225,1.542
34226,1.5463
34227,1.5512
34228,1.533
34229,1.5345
34232,1.5317
34233,1.503
34234,1.5198
34235,1.5055
34236,1.5013
34239,1.5123
34240,1.5152
34241,1.512
34242,1.496
 1-Oct-93 ,1.5048
 4-Oct-93 ,1.514
 5-Oct-93 ,1.5165
 6-Oct-93 ,1.5257
 7-Oct-93 ,1.522
 8-Oct-93 ,1.5352
34253,0
34254,1.532
34255,1.5223
34256,1.5127
34257,1.512
34260,1.498
34261,1.4924
34262,1.4893
34263,1.4863
34264,1.4725
34267,1.4863
34268,1.477
34269,1.4783
34270,1.48
34271,1.4882
 1-Nov-93 ,1.4807
 2-Nov-93 ,1.4825
 3-Nov-93 ,1.4805
 4-Nov-93 ,1.4788
 5-Nov-93 ,1.4865
 8-Nov-93 ,1.4808
 9-Nov-93 ,1.4682
34283,1.4753
34284,0
34285,1.4818
34288,1.4907
34289,1.483
34290,1.4765
34291,1.4775
34292,1.4712
34295,1.4745
34296,1.487
34297,1.488
34298,0
34299,1.4795
34302,1.488
34303,1.4852
 1-Dec-93 ,1.4805
 2-Dec-93 ,1.4823
 3-Dec-93 ,1.49
 6-Dec-93 ,1.4985
 7-Dec-93 ,1.4915
 8-Dec-93 ,1.495
 9-Dec-93 ,1.4945
34313,1.4945
34316,1.4903
34317,1.4882
34318,1.4831
34319,1.4885
34320,1.491
34323,1.4855
34324,1.4887
34325,1.4945
34326,1.5043
34327,1.503
34330,1.5035
34331,1.5072
34332,1.491
34333,1.4763
34334,1.4775
 3-Jan-94 ,1.476
 4-Jan-94 ,1.484
 5-Jan-94 ,1.487
 6-Jan-94 ,1.4855
 7-Jan-94 ,1.49
34344,1.4923
34345,1.4905
34346,1.5018
34347,1.4957
34348,1.4913
34351,0
34352,1.4965
34353,1.491
34354,1.5
34355,1.4948
34358,1.4905
34359,1.493
34360,1.494
34361,1.493
34362,1.4995
34365,1.5005
 1-Feb-94 ,1.503
 2-Feb-94 ,1.4953
 3-Feb-94 ,1.493
 4-Feb-94 ,1.479
 7-Feb-94 ,1.4825
 8-Feb-94 ,1.4718
 9-Feb-94 ,1.4615
34375,1.4622
34376,1.4648
34379,1.4708
34380,1.475
34381,1.4755
34382,1.477
34383,1.4791
34386,0
34387,1.4784
34388,1.4755
34389,1.4847
34390,1.4875
34393,1.4875
 1-Mar-94 ,1.4854
 2-Mar-94 ,1.4944
 3-Mar-94 ,1.4964
 4-Mar-94 ,1.4895
 7-Mar-94 ,1.492
 8-Mar-94 ,1.4877
 9-Mar-94 ,1.4915
34403,1.5008
34404,1.501
34407,1.4943
34408,1.4925
34409,1.4927
34410,1.4947
34411,1.4925
34414,1.4838
34415,1.4865
34416,1.4937
34417,1.4948
34418,1.4975
34421,1.4965
34422,1.485
34423,1.4823
34424,1.488
 1-Apr-94 ,1.4735
 4-Apr-94 ,1.468
 5-Apr-94 ,1.4621
 6-Apr-94 ,1.4686
 7-Apr-94 ,1.4684
 8-Apr-94 ,1.4763
34435,1.4715
34436,1.4745
34437,1.477
34438,1.4765
34439,1.4729
34442,1.4725
34443,1.4775
34444,1.4858
34445,1.4948
34446,1.488
34449,1.4915
34450,1.5037
34451,1.5055
34452,1.5075
34453,1.5118
 2-May-94 ,1.5187
 3-May-94 ,1.513
 4-May-94 ,1.4995
 5-May-94 ,1.498
 6-May-94 ,1.4935
 9-May-94 ,1.4975
34464,1.4905
34465,1.4911
34466,1.4995
34467,1.4985
34470,1.5025
34471,1.5065
34472,1.5085
34473,1.508
34474,1.5098
34477,1.5055
34478,1.5058
34479,1.5095
34480,1.5108
34481,1.5095
34484,0
34485,1.512
 1-Jun-94 ,1.5172
 2-Jun-94 ,1.5082
 3-Jun-94 ,1.5055
 6-Jun-94 ,1.5083
 7-Jun-94 ,1.508
 8-Jun-94 ,1.5063
 9-Jun-94 ,1.5067
34495,1.5084
34498,1.5202
34499,1.5192
34500,1.5194
34501,1.52
34502,1.5307
34505,1.5385
34506,1.5405
34507,1.5315
34508,1.5415
34509,1.5519
34512,1.5495
34513,1.5512
34514,1.5462
34515,1.5483
 1-Jul-94 ,1.539
 4-Jul-94 ,0
 5-Jul-94 ,1.5415
 6-Jul-94 ,1.5505
 7-Jul-94 ,1.5421
 8-Jul-94 ,1.5445
34526,1.5645
34527,1.5725
34528,1.5675
34529,1.5615
34530,1.5574
34533,1.5622
34534,1.5513
34535,1.5493
34536,1.5395
34537,1.531
34540,1.532
34541,1.5244
34542,1.5306
34543,1.5317
34544,1.5415
 1-Aug-94 ,1.5368
 2-Aug-94 ,1.5378
 3-Aug-94 ,1.5395
 4-Aug-94 ,1.5387
 5-Aug-94 ,1.5425
 8-Aug-94 ,1.5422
 9-Aug-94 ,1.5385
34556,1.5393
34557,1.5395
34558,1.545
34561,1.5422
34562,1.5427
34563,1.54
34564,1.545
34565,1.549
34568,1.551
34569,1.5535
34570,1.5535
34571,1.5535
34572,1.5355
34575,1.534
34576,1.535
34577,1.5362
 1-Sep-94 ,1.5445
 2-Sep-94 ,1.5475
 5-Sep-94 ,0
 6-Sep-94 ,1.5487
 7-Sep-94 ,1.5462
 8-Sep-94 ,1.5436
 9-Sep-94 ,1.5503
34589,1.5696
34590,1.5623
34591,1.5673
34592,1.563
34593,1.584
34596,1.566
34597,1.5745
34598,1.578
34599,1.576
34600,1.5813
34603,1.5745
34604,1.5775
34605,1.576
34606,1.58
34607,1.577
 3-Oct-94 ,1.5785
 4-Oct-94 ,1.5783
 5-Oct-94 ,1.586
 6-Oct-94 ,1.5875
 7-Oct-94 ,1.5865
34617,0
34618,1.578
34619,1.581
34620,1.5815
34621,1.591
34624,1.61
34625,1.6135
34626,1.618
34627,1.6215
34628,1.6255
34631,1.6275
34632,1.6365
34633,1.632
34634,1.6368
34635,1.623
34638,1.635
 1-Nov-94 ,1.632
 2-Nov-94 ,1.6345
 3-Nov-94 ,1.6125
 4-Nov-94 ,1.6105
 7-Nov-94 ,1.616
 8-Nov-94 ,1.621
 9-Nov-94 ,1.605
34648,1.5992
34649,0
34652,1.588
34653,1.584
34654,1.5715
34655,1.577
34656,1.568
34659,1.566
34660,1.5695
34661,1.5725
34662,0
34663,1.563
34666,1.563
34667,1.5643
34668,1.567
 1-Dec-94 ,1.5652
 2-Dec-94 ,1.5602
 5-Dec-94 ,1.559
 6-Dec-94 ,1.561
 7-Dec-94 ,1.5641
 8-Dec-94 ,1.5632
 9-Dec-94 ,1.5602
34680,1.5637
34681,1.5605
34682,1.5612
34683,1.563
34684,1.563
34687,1.5622
34688,1.56
34689,1.5595
34690,1.5462
34691,1.5445
34694,0
34695,1.545
34696,1.5435
34697,1.5602
34698,1.5665
 2-Jan-95 ,0
 3-Jan-95 ,1.5624
 4-Jan-95 ,1.5605
 5-Jan-95 ,1.5635
 6-Jan-95 ,1.5518
 9-Jan-95 ,1.5573
34709,1.5585
34710,1.5592
34711,1.5715
34712,1.567
34715,0
34716,1.568
34717,1.5707
34718,1.575
34719,1.5877
34722,1.5955
34723,1.596
34724,1.5932
34725,1.5908
34726,1.5885
34729,1.5935
34730,1.5815
 1-Feb-95 ,1.5805
 2-Feb-95 ,1.583
 3-Feb-95 ,1.5643
 6-Feb-95 ,1.56
 7-Feb-95 ,1.557
 8-Feb-95 ,1.5523
 9-Feb-95 ,1.5565
34740,1.5627
34743,1.5635
34744,1.5575
34745,1.5605
34746,1.5775
34747,1.5765
34750,0
34751,1.5815
34752,1.586
34753,1.593
34754,1.5885
34757,1.5835
34758,1.584
 1-Mar-95 ,1.5843
 2-Mar-95 ,1.591
 3-Mar-95 ,1.621
 6-Mar-95 ,1.633
 7-Mar-95 ,1.644
 8-Mar-95 ,1.619
 9-Mar-95 ,1.6152
34768,1.5802
34771,1.5968
34772,1.5855
34773,1.603
34774,1.586
34775,1.582
34778,1.5805
34779,1.5855
34780,1.586
34781,1.5923
34782,1.588
34785,1.5955
34786,1.61
34787,1.608
34788,1.5985
34789,1.619
 3-Apr-95 ,1.616
 4-Apr-95 ,1.6015
 5-Apr-95 ,1.6065
 6-Apr-95 ,1.6058
 7-Apr-95 ,1.6015
34799,1.594
34800,1.5945
34801,1.59
34802,1.6068
34803,1.602
34806,1.6195
34807,1.614
34808,1.616
34809,1.6127
34810,1.61
34813,1.6055
34814,1.6135
34815,1.6105
34816,1.6162
34817,1.6091
 1-May-95 ,1.618
 2-May-95 ,1.6125
 3-May-95 ,1.6172
 4-May-95 ,1.6185
 5-May-95 ,1.599
 8-May-95 ,1.608
 9-May-95 ,1.5885
34829,1.5815
34830,1.5576
34831,1.571
34834,1.5652
34835,1.569
34836,1.5685
34837,1.5625
34838,1.5735
34841,1.575
34842,1.566
34843,1.5755
34844,1.6037
34845,1.604
34848,0
34849,1.601
34850,1.5865
 1-Jun-95 ,1.5945
 2-Jun-95 ,1.586
 5-Jun-95 ,1.5955
 6-Jun-95 ,1.59
 7-Jun-95 ,1.5942
 8-Jun-95 ,1.592
 9-Jun-95 ,1.5945
34862,1.595
34863,1.5955
34864,1.6085
34865,1.5955
34866,1.607
34869,1.5995
34870,1.603
34871,1.6049
34872,1.5998
34873,1.6045
34876,1.5855
34877,1.5845
34878,1.574
34879,1.5915
34880,1.5905
 3-Jul-95 ,1.5972
 4-Jul-95 ,0
 5-Jul-95 ,1.595
 6-Jul-95 ,1.5985
 7-Jul-95 ,1.5945
34890,1.5905
34891,1.588
34892,1.5915
34893,1.6005
34894,1.5945
34897,1.5945
34898,1.5962
34899,1.5955
34900,1.597
34901,1.594
34904,1.5976
34905,1.5879
34906,1.5956
34907,1.5964
34908,1.6003
34911,1.598
 1-Aug-95 ,1.5992
 2-Aug-95 ,1.5995
 3-Aug-95 ,1.6068
 4-Aug-95 ,1.6073
 7-Aug-95 ,1.6018
 8-Aug-95 ,1.601
 9-Aug-95 ,1.6002
34921,1.5888
34922,1.5776
34925,1.574
34926,1.5553
34927,1.5515
34928,1.5345
34929,1.543
34932,1.5405
34933,1.5355
34934,1.5415
34935,1.5432
34936,1.5418
34939,1.5525
34940,1.5453
34941,1.544
34942,1.5515
 1-Sep-95 ,1.5533
 4-Sep-95 ,0
 5-Sep-95 ,1.5565
 6-Sep-95 ,1.5501
 7-Sep-95 ,1.55
 8-Sep-95 ,1.5482
34953,1.5483
34954,1.5545
34955,1.548
34956,1.5505
34957,1.552
34960,1.546
34961,1.546
34962,1.5525
34963,1.5695
34964,1.5795
34967,1.5715
34968,1.5708
34969,1.5722
34970,1.5805
34971,1.5795
 2-Oct-95 ,1.5909
 3-Oct-95 ,1.5808
 4-Oct-95 ,1.5837
 5-Oct-95 ,1.584
 6-Oct-95 ,1.5812
 9-Oct-95 ,0
34982,1.5778
34983,1.573
34984,1.5735
34985,1.5725
34988,1.575
34989,1.574
34990,1.5695
34991,1.5725
34992,1.5759
34995,1.58
34996,1.581
34997,1.5795
34998,1.574
34999,1.5795
35002,1.5775
35003,1.5807
 1-Nov-95 ,1.5778
 2-Nov-95 ,1.5813
 3-Nov-95 ,1.5805
 6-Nov-95 ,1.5793
 7-Nov-95 ,1.5778
 8-Nov-95 ,1.5805
 9-Nov-95 ,1.5794
35013,1.5753
35016,1.5555
35017,1.5605
35018,1.558
35019,1.5558
35020,1.5505
35023,1.5495
35024,1.5583
35025,1.565
35026,0
35027,1.56
35030,1.5505
35031,1.548
35032,1.5383
35033,1.5302
 1-Dec-95 ,1.536
 4-Dec-95 ,1.536
 5-Dec-95 ,1.541
 6-Dec-95 ,1.5422
 7-Dec-95 ,1.5353
 8-Dec-95 ,1.5329
35044,1.5348
35045,1.5313
35046,1.5325
35047,1.541
35048,1.5395
35051,1.539
35052,1.542
35053,1.5373
35054,1.5388
35055,1.5425
35058,0
35059,1.5555
35060,1.56
35061,1.539
35062,1.5535
 1-Jan-96 ,0
 2-Jan-96 ,1.5565
 3-Jan-96 ,1.5517
 4-Jan-96 ,1.5463
 5-Jan-96 ,1.552
 8-Jan-96 ,1.5495
 9-Jan-96 ,1.5475
35074,1.5456
35075,1.5445
35076,1.5487
35079,0
35080,1.538
35081,1.5255
35082,1.5228
35083,1.5093
35086,1.5135
35087,1.5135
35088,1.5092
35089,1.5075
35090,1.503
35093,1.5063
35094,1.5037
35095,1.5096
 1-Feb-96 ,1.5132
 2-Feb-96 ,1.519
 5-Feb-96 ,1.5352
 6-Feb-96 ,1.5402
 7-Feb-96 ,1.5365
 8-Feb-96 ,1.5374
 9-Feb-96 ,1.5318
35107,1.5308
35108,1.534
35109,1.5371
35110,1.5385
35111,1.5487
35114,0
35115,1.5445
35116,1.5425
35117,1.5435
35118,1.541
35121,1.54
35122,1.5398
35123,1.5335
35124,1.532
 1-Mar-96 ,1.5273
 4-Mar-96 ,1.5284
 5-Mar-96 ,1.529
 6-Mar-96 ,1.529
 7-Mar-96 ,1.53
 8-Mar-96 ,1.524
35135,1.5238
35136,1.5213
35137,1.5225
35138,1.5231
35139,1.525
35142,1.53
35143,1.5327
35144,1.5376
35145,1.536
35146,1.5334
35149,1.523
35150,1.524
35151,1.5181
35152,1.5239
35153,1.5262
 1-Apr-96 ,1.5244
 2-Apr-96 ,1.5248
 3-Apr-96 ,1.526
 4-Apr-96 ,1.5295
 5-Apr-96 ,1.5287
 8-Apr-96 ,1.531
 9-Apr-96 ,1.5243
35165,1.5115
35166,1.5125
35167,1.5123
35170,1.5085
35171,1.5071
35172,1.507
35173,1.51
35174,1.5168
35177,1.5112
35178,1.5161
35179,1.5138
35180,1.5127
35181,1.5103
35184,1.5094
35185,1.505
 1-May-96 ,1.4948
 2-May-96 ,1.503
 3-May-96 ,1.5042
 6-May-96 ,1.5072
 7-May-96 ,1.5125
 8-May-96 ,1.5215
 9-May-96 ,1.522
35195,1.5223
35198,1.5145
35199,1.5149
35200,1.513
35201,1.5133
35202,1.515
35205,1.513
35206,1.5115
35207,1.5103
35208,1.5134
35209,1.511
35212,0
35213,1.5127
35214,1.5211
35215,1.5345
35216,1.5495
 3-Jun-96 ,1.5515
 4-Jun-96 ,1.5485
 5-Jun-96 ,1.5474
 6-Jun-96 ,1.5405
 7-Jun-96 ,1.541
35226,1.5322
35227,1.5355
35228,1.5345
35229,1.532
35230,1.5358
35233,1.545
35234,1.5435
35235,1.5433
35236,1.5418
35237,1.5383
35240,1.54
35241,1.5405
35242,1.5414
35243,1.5462
35244,1.5529
 1-Jul-96 ,1.5545
 2-Jul-96 ,1.5583
 3-Jul-96 ,1.5587
 4-Jul-96 ,0
 5-Jul-96 ,1.5522
 8-Jul-96 ,1.553
 9-Jul-96 ,1.5495
35256,1.5504
35257,1.5555
35258,1.5525
35261,1.55
35262,1.5585
35263,1.5432
35264,1.5479
35265,1.5466
35268,1.5512
35269,1.5515
35270,1.5525
35271,1.5572
35272,1.5545
35275,1.557
35276,1.5558
35277,1.5556
 1-Aug-96 ,1.5572
 2-Aug-96 ,1.5418
 5-Aug-96 ,1.5442
 6-Aug-96 ,1.5375
 7-Aug-96 ,1.5418
 8-Aug-96 ,1.5497
 9-Aug-96 ,1.549
35289,1.5505
35290,1.5499
35291,1.5483
35292,1.5504
35293,1.5468
35296,1.5444
35297,1.5473
35298,1.5497
35299,1.5508
35300,1.553
35303,1.5553
35304,1.553
35305,1.5593
35306,1.5563
35307,1.5612
 2-Sep-96 ,0
 3-Sep-96 ,1.5671
 4-Sep-96 ,1.567
 5-Sep-96 ,1.5667
 6-Sep-96 ,1.5607
 9-Sep-96 ,1.5582
35318,1.5569
35319,1.555
35320,1.5538
35321,1.5544
35324,1.5566
35325,1.5545
35326,1.5602
35327,1.5515
35328,1.5555
35331,1.5568
35332,1.558
35333,1.5633
35334,1.5613
35335,1.563
35338,1.5653
 1-Oct-96 ,1.564
 2-Oct-96 ,1.5685
 3-Oct-96 ,1.5661
 4-Oct-96 ,1.5623
 7-Oct-96 ,1.5635
 8-Oct-96 ,1.5631
 9-Oct-96 ,1.5642
35348,1.5651
35349,1.5755
35352,0
35353,1.5823
35354,1.5835
35355,1.5863
35356,1.5903
35359,1.5916
35360,1.5953
35361,1.5968
35362,1.5918
35363,1.6062
35366,1.6122
35367,1.6099
35368,1.6326
35369,1.6278
 1-Nov-96 ,1.6358
 4-Nov-96 ,1.6435
 5-Nov-96 ,1.645
 6-Nov-96 ,1.64
 7-Nov-96 ,1.6475
 8-Nov-96 ,1.647
35380,0
35381,1.647
35382,1.655
35383,1.6653
35384,1.6646
35387,1.67
35388,1.676
35389,1.678
35390,1.6887
35391,1.68
35394,1.6695
35395,1.673
35396,1.676
35397,0
35398,1.682
 2-Dec-96 ,1.684
 3-Dec-96 ,1.642
 4-Dec-96 ,1.6387
 5-Dec-96 ,1.6268
 6-Dec-96 ,1.6415
 9-Dec-96 ,1.6475
35409,1.6505
35410,1.658
35411,1.657
35412,1.6603
35415,1.6622
35416,1.672
35417,1.6722
35418,1.6525
35419,1.667
35422,1.6715
35423,1.6715
35424,0
35425,1.6726
35426,1.6917
35429,1.6908
35430,1.7123
 1-Jan-97 ,0
 2-Jan-97 ,1.687
 3-Jan-97 ,1.69
 6-Jan-97 ,1.685
 7-Jan-97 ,1.695
 8-Jan-97 ,1.6871
 9-Jan-97 ,1.6945
35440,1.6814
35443,1.6713
35444,1.6695
35445,1.6785
35446,1.6762
35447,1.6602
35450,0
35451,1.6632
35452,1.6534
35453,1.6285
35454,1.6283
35457,1.624
35458,1.6155
35459,1.6207
35460,1.6183
35461,1.6012
 3-Feb-97 ,1.6135
 4-Feb-97 ,1.6207
 5-Feb-97 ,1.638
 6-Feb-97 ,1.6355
 7-Feb-97 ,1.6228
35471,1.639
35472,1.644
35473,1.6338
35474,1.623
35475,1.6207
35478,0
35479,1.6022
35480,1.6138
35481,1.6107
35482,1.6155
35485,1.6333
35486,1.6323
35487,1.633
35488,1.6265
35489,1.6287
 3-Mar-97 ,1.6175
 4-Mar-97 ,1.6155
 5-Mar-97 ,1.6117
 6-Mar-97 ,1.6131
 7-Mar-97 ,1.6032
35499,1.6005
35500,1.6058
35501,1.5932
35502,1.5965
35503,1.6022
35506,1.59
35507,1.589
35508,1.5968
35509,1.5948
35510,1.6015
35513,1.6171
35514,1.6172
35515,1.6276
35516,1.6312
35517,1.6315
35520,1.6448
 1-Apr-97 ,1.6485
 2-Apr-97 ,1.6425
 3-Apr-97 ,1.646
 4-Apr-97 ,1.6389
 7-Apr-97 ,1.6277
 8-Apr-97 ,1.6233
 9-Apr-97 ,1.622
35530,1.623
35531,1.6245
35534,1.6225
35535,1.6255
35536,1.6225
35537,1.631
35538,1.6315
35541,1.6353
35542,1.6362
35543,1.6213
35544,1.625
35545,1.6235
35548,1.6232
35549,1.6312
35550,1.62
 1-May-97 ,1.6238
 2-May-97 ,1.6215
 5-May-97 ,1.62
 6-May-97 ,1.6375
 7-May-97 ,1.6364
 8-May-97 ,1.62
 9-May-97 ,1.621
35562,1.6235
35563,1.6319
35564,1.64
35565,1.6385
35566,1.6335
35569,1.638
35570,1.6438
35571,1.6465
35572,1.6235
35573,1.6324
35576,0
35577,1.629
35578,1.6382
35579,1.6405
35580,1.636
 2-Jun-97 ,1.6343
 3-Jun-97 ,1.6342
 4-Jun-97 ,1.6272
 5-Jun-97 ,1.6328
 6-Jun-97 ,1.628
 9-Jun-97 ,1.6355
35591,1.6382
35592,1.637
35593,1.6352
35594,1.637
35597,1.6357
35598,1.6385
35599,1.6384
35600,1.648
35601,1.6537
35604,1.6688
35605,1.6643
35606,1.6625
35607,1.666
35608,1.662
35611,1.665
 1-Jul-97 ,1.6574
 2-Jul-97 ,1.667
 3-Jul-97 ,1.6885
 4-Jul-97 ,0
 7-Jul-97 ,1.687
 8-Jul-97 ,1.6885
 9-Jul-97 ,1.684
35621,1.6881
35622,1.6935
35625,1.6882
35626,1.6765
35627,1.6745
35628,1.675
35629,1.6761
35632,1.6776
35633,1.6744
35634,1.6779
35635,1.6729
35636,1.6628
35639,1.6292
35640,1.6275
35641,1.621
35642,1.6388
 1-Aug-97 ,1.6348
 4-Aug-97 ,1.6283
 5-Aug-97 ,1.625
 6-Aug-97 ,1.6008
 7-Aug-97 ,1.5875
 8-Aug-97 ,1.585
35653,1.5902
35654,1.5775
35655,1.5825
35656,1.5865
35657,1.609
35660,1.6088
35661,1.6035
35662,1.5923
35663,1.5905
35664,1.6081
35667,1.6052
35668,1.6121
35669,1.6103
35670,1.6158
35671,1.6203
 1-Sep-97 ,0
 2-Sep-97 ,1.5897
 3-Sep-97 ,1.5846
 4-Sep-97 ,1.5855
 5-Sep-97 ,1.592
 8-Sep-97 ,1.5827
 9-Sep-97 ,1.5882
35683,1.589
35684,1.5968
35685,1.6085
35688,1.6042
35689,1.5941
35690,1.5985
35691,1.6137
35692,1.6112
35695,1.6025
35696,1.6115
35697,1.6103
35698,1.6279
35699,1.61
35702,1.6142
35703,1.6117
 1-Oct-97 ,1.6145
 2-Oct-97 ,1.6135
 3-Oct-97 ,1.613
 6-Oct-97 ,1.613
 7-Oct-97 ,1.6195
 8-Oct-97 ,1.6208
 9-Oct-97 ,1.6245
35713,1.6207
35716,0
35717,1.6197
35718,1.6235
35719,1.6187
35720,1.6145
35723,1.6297
35724,1.6338
35725,1.6338
35726,1.6317
35727,1.6347
35730,1.6548
35731,1.6756
35732,1.6721
35733,1.6655
35734,1.6786
 3-Nov-97 ,1.6763
 4-Nov-97 ,1.6832
 5-Nov-97 ,1.6775
 6-Nov-97 ,1.692
 7-Nov-97 ,1.6905
35744,1.6893
35745,0
35746,1.7035
35747,1.701
35748,1.6931
35751,1.6931
35752,1.6955
35753,1.6911
35754,1.6925
35755,1.6892
35758,1.69
35759,1.6805
35760,1.6735
35761,0
35762,1.6885
 1-Dec-97 ,1.6825
 2-Dec-97 ,1.6817
 3-Dec-97 ,1.684
 4-Dec-97 ,1.6705
 5-Dec-97 ,1.6585
 8-Dec-97 ,1.6472
 9-Dec-97 ,1.6528
35774,1.6495
35775,1.6552
35776,1.6501
35779,1.6333
35780,1.6326
35781,1.6507
35782,1.6635
35783,1.6684
35786,1.6617
35787,1.668
35788,1.6675
35789,0
35790,1.6695
35793,1.6683
35794,1.6552
35795,1.6427
 1-Jan-98 ,0
 2-Jan-98 ,1.6417
 5-Jan-98 ,1.633
 6-Jan-98 ,1.6335
 7-Jan-98 ,1.6253
 8-Jan-98 ,1.6114
 9-Jan-98 ,1.6165
35807,1.6221
35808,1.6345
35809,1.6301
35810,1.63
35811,1.6337
35814,0
35815,1.6271
35816,1.6264
35817,1.6498
35818,1.6687
35821,1.6525
35822,1.6474
35823,1.643
35824,1.64
35825,1.6325
 2-Feb-98 ,1.638
 3-Feb-98 ,1.6423
 4-Feb-98 ,1.658
 5-Feb-98 ,1.6545
 6-Feb-98 ,1.6475
 9-Feb-98 ,1.6338
35836,1.623
35837,1.6324
35838,1.6379
35839,1.6345
35842,0
35843,1.6312
35844,1.6395
35845,1.6355
35846,1.6363
35849,1.647
35850,1.6455
35851,1.6484
35852,1.6448
35853,1.6453
 2-Mar-98 ,1.6472
 3-Mar-98 ,1.6525
 4-Mar-98 ,1.646
 5-Mar-98 ,1.645
 6-Mar-98 ,1.6325
 9-Mar-98 ,1.6364
35864,1.6381
35865,1.6467
35866,1.6561
35867,1.6658
35870,1.6682
35871,1.6743
35872,1.6711
35873,1.6678
35874,1.6643
35877,1.679
35878,1.6751
35879,1.6739
35880,1.686
35881,1.6825
35884,1.6775
35885,1.6765
 1-Apr-98 ,1.674
 2-Apr-98 ,1.6665
 3-Apr-98 ,1.6575
 6-Apr-98 ,1.6635
 7-Apr-98 ,1.6658
 8-Apr-98 ,1.6683
 9-Apr-98 ,1.6725
35895,1.6718
35898,1.6668
35899,1.684
35900,1.683
35901,1.691
35902,1.684
35905,1.6757
35906,1.6762
35907,1.6718
35908,1.6665
35909,1.6678
35912,1.6733
35913,1.6673
35914,1.6702
35915,1.6727
 1-May-98 ,1.6675
 4-May-98 ,1.666
 5-May-98 ,1.6605
 6-May-98 ,1.661
 7-May-98 ,1.6485
 8-May-98 ,1.638
35926,1.63
35927,1.6347
35928,1.6308
35929,1.6306
35930,1.6278
35933,1.6235
35934,1.6232
35935,1.6332
35936,1.6305
35937,1.6318
35940,0
35941,1.6365
35942,1.6322
35943,1.6277
35944,1.6308
 1-Jun-98 ,1.6392
 2-Jun-98 ,1.6388
 3-Jun-98 ,1.6385
 4-Jun-98 ,1.6395
 5-Jun-98 ,1.6351
 8-Jun-98 ,1.6324
 9-Jun-98 ,1.6347
35956,1.6277
35957,1.6292
35958,1.6315
35961,1.6315
35962,1.6525
35963,1.662
35964,1.6705
35965,1.6735
35968,1.672
35969,1.6641
35970,1.6683
35971,1.6722
35972,1.6608
35975,1.6645
35976,1.6695
 1-Jul-98 ,1.6616
 2-Jul-98 ,1.6565
 3-Jul-98 ,1.6471
 6-Jul-98 ,1.6442
 7-Jul-98 ,1.6375
 8-Jul-98 ,1.6369
 9-Jul-98 ,1.6315
35986,1.6325
35989,1.6412
35990,1.6355
35991,1.6337
35992,1.6387
35993,1.6427
35996,1.648
35997,1.643
35998,1.642
35999,1.6474
36000,1.6594
36003,1.6565
36004,1.6485
36005,1.644
36006,1.6415
36007,1.6349
 3-Aug-98 ,1.6245
 4-Aug-98 ,1.633
 5-Aug-98 ,1.636
 6-Aug-98 ,1.6332
 7-Aug-98 ,1.629
36017,1.6328
36018,1.6295
36019,1.629
36020,1.6265
36021,1.6184
36024,1.6162
36025,1.6162
36026,1.6227
36027,1.6275
36028,1.6363
36031,1.641
36032,1.6395
36033,1.6385
36034,1.6405
36035,1.672
36038,1.676
 1-Sep-98 ,1.674
 2-Sep-98 ,1.6686
 3-Sep-98 ,1.6762
 4-Sep-98 ,1.672
 7-Sep-98 ,0
 8-Sep-98 ,1.6581
 9-Sep-98 ,1.662
36048,1.6816
36049,1.6847
36052,1.6775
36053,1.6742
36054,1.6758
36055,1.684
36056,1.6835
36059,1.6845
36060,1.6837
36061,1.6798
36062,1.6945
36063,1.7023
36066,1.704
36067,1.7068
36068,1.6995
 1-Oct-98 ,1.7045
 2-Oct-98 ,1.7026
 5-Oct-98 ,1.6901
 6-Oct-98 ,1.6833
 7-Oct-98 ,1.6968
 8-Oct-98 ,1.7222
 9-Oct-98 ,1.703
36080,0
36081,1.7015
36082,1.7055
36083,1.7028
36084,1.703
36087,1.6995
36088,1.706
36089,1.7005
36090,1.695
36091,1.69
36094,1.683
36095,1.6722
36096,1.672
36097,1.6758
36098,1.6735
 2-Nov-98 ,1.6652
 3-Nov-98 ,1.6577
 4-Nov-98 ,1.6588
 5-Nov-98 ,1.663
 6-Nov-98 ,1.658
 9-Nov-98 ,1.6585
36109,1.658
36110,0
36111,1.6568
36112,1.6635
36115,1.6755
36116,1.6775
36117,1.672
36118,1.6677
36119,1.6542
36122,1.654
36123,1.6582
36124,1.6613
36125,0
36126,1.6522
36129,1.6485
 1-Dec-98 ,1.654
 2-Dec-98 ,1.6625
 3-Dec-98 ,1.6645
 4-Dec-98 ,1.6615
 7-Dec-98 ,1.653
 8-Dec-98 ,1.654
 9-Dec-98 ,1.658
36139,1.667
36140,1.6835
36143,1.6885
36144,1.6853
36145,1.6765
36146,1.675
36147,1.6803
36150,1.68
36151,1.6775
36152,1.6767
36153,1.6723
36154,0
36157,1.6745
36158,1.6836
36159,1.6665
36160,1.6628
 1-Jan-99 ,0
 4-Jan-99 ,1.6581
 5-Jan-99 ,1.6566
 6-Jan-99 ,1.6547
 7-Jan-99 ,1.6495
 8-Jan-99 ,1.6405
36171,1.6375
36172,1.6308
36173,1.6493
36174,1.653
36175,1.65
36178,0
36179,1.655
36180,1.6467
36181,1.6516
36182,1.656
36185,1.6563
36186,1.6585
36187,1.6485
36188,1.647
36189,1.6457
 1-Feb-99 ,1.641
 2-Feb-99 ,1.643
 3-Feb-99 ,1.6375
 4-Feb-99 ,1.6395
 5-Feb-99 ,1.637
 8-Feb-99 ,1.638
 9-Feb-99 ,1.6355
36201,1.629
36202,1.6244
36203,1.6311
36206,0
36207,1.6317
36208,1.6338
36209,1.6338
36210,1.6255
36213,1.6238
36214,1.6138
36215,1.598
36216,1.606
36217,1.6027
 1-Mar-99 ,1.6058
 2-Mar-99 ,1.6135
 3-Mar-99 ,1.6134
 4-Mar-99 ,1.6065
 5-Mar-99 ,1.6073
 8-Mar-99 ,1.6085
 9-Mar-99 ,1.6148
36229,1.6267
36230,1.627
36231,1.6335
36234,1.6223
36235,1.624
36236,1.6302
36237,1.629
36238,1.6303
36241,1.628
36242,1.6372
36243,1.641
36244,1.6314
36245,1.6205
36248,1.614
36249,1.6115
36250,1.614
 1-Apr-99 ,1.6063
 2-Apr-99 ,1.6023
 5-Apr-99 ,1.6015
 6-Apr-99 ,1.592
 7-Apr-99 ,1.5975
 8-Apr-99 ,1.6083
 9-Apr-99 ,1.6068
36262,1.6127
36263,1.6135
36264,1.6124
36265,1.6103
36266,1.6112
36269,1.6075
36270,1.6135
36271,1.6074
36272,1.6117
36273,1.617
36276,1.6113
36277,1.6177
36278,1.6148
36279,1.6105
36280,1.6085
 3-May-99 ,1.6083
 4-May-99 ,1.621
 5-May-99 ,1.6337
 6-May-99 ,1.6377
 7-May-99 ,1.635
36290,1.63
36291,1.6215
36292,1.6193
36293,1.619
36294,1.6175
36297,1.6193
36298,1.6203
36299,1.6175
36300,1.6122
36301,1.602
36304,1.5978
36305,1.6021
36306,1.5963
36307,1.5957
36308,1.602
36311,0
 1-Jun-99 ,1.615
 2-Jun-99 ,1.6075
 3-Jun-99 ,1.6055
 4-Jun-99 ,1.6074
 7-Jun-99 ,1.601
 8-Jun-99 ,1.605
 9-Jun-99 ,1.6001
36321,1.6002
36322,1.6085
36325,1.6075
36326,1.595
36327,1.5862
36328,1.5925
36329,1.5924
36332,1.589
36333,1.5895
36334,1.5787
36335,1.5833
36336,1.5893
36339,1.5822
36340,1.5781
36341,1.5765
 1-Jul-99 ,1.5765
 2-Jul-99 ,1.5792
 5-Jul-99 ,0
 6-Jul-99 ,1.5688
 7-Jul-99 ,1.5602
 8-Jul-99 ,1.5577
 9-Jul-99 ,1.5515
36353,1.5558
36354,1.5566
36355,1.5635
36356,1.5665
36357,1.5622
36360,1.563
36361,1.57
36362,1.5766
36363,1.5835
36364,1.578
36367,1.5905
36368,1.5895
36369,1.5935
36370,1.613
36371,1.6207
 2-Aug-99 ,1.6145
 3-Aug-99 ,1.6185
 4-Aug-99 ,1.62
 5-Aug-99 ,1.6198
 6-Aug-99 ,1.6147
 9-Aug-99 ,1.6
36382,1.618
36383,1.6107
36384,1.609
36385,1.6057
36388,1.6011
36389,1.6036
36390,1.6004
36391,1.618
36392,1.6133
36395,1.6076
36396,1.5946
36397,1.5865
36398,1.5876
36399,1.5885
36402,1.5875
36403,1.6086
 1-Sep-99 ,1.6023
 2-Sep-99 ,1.6091
 3-Sep-99 ,1.6028
 6-Sep-99 ,0
 7-Sep-99 ,1.6057
 8-Sep-99 ,1.6185
 9-Sep-99 ,1.6332
36413,1.6183
36416,1.609
36417,1.6085
36418,1.611
36419,1.625
36420,1.6222
36423,1.623
36424,1.631
36425,1.6363
36426,1.6375
36427,1.6428
36430,1.6455
36431,1.6485
36432,1.6425
36433,1.6457
 1-Oct-99 ,1.655
 4-Oct-99 ,1.6555
 5-Oct-99 ,1.6525
 6-Oct-99 ,1.656
 7-Oct-99 ,1.652
 8-Oct-99 ,1.652
36444,0
36445,1.6535
36446,1.6532
36447,1.6575
36448,1.6684
36451,1.672
36452,1.6708
36453,1.6643
36454,1.6765
36455,1.6584
36458,1.6631
36459,1.6525
36460,1.6477
36461,1.64
36462,1.6425
 1-Nov-99 ,1.6404
 2-Nov-99 ,1.6445
 3-Nov-99 ,1.644
 4-Nov-99 ,1.6375
 5-Nov-99 ,1.6205
 8-Nov-99 ,1.615
 9-Nov-99 ,1.621
36474,1.625
36475,0
36476,1.6131
36479,1.623
36480,1.6164
36481,1.6231
36482,1.615
36483,1.616
36486,1.6205
36487,1.6236
36488,1.609
36489,0
36490,1.6062
36493,1.6024
36494,1.5935
 1-Dec-99 ,1.596
 2-Dec-99 ,1.5972
 3-Dec-99 ,1.6015
 6-Dec-99 ,1.623
 7-Dec-99 ,1.6233
 8-Dec-99 ,1.6255
 9-Dec-99 ,1.623
36504,1.6225
36507,1.6232
36508,1.611
36509,1.6085
36510,1.6123
36511,1.607
36514,1.6035
36515,1.6103
36516,1.606
36517,1.6161
36518,1.6154
36521,1.6173
36522,1.6165
36523,1.6168
36524,1.613
36525,1.615


==> usgbp1.csv <==
4-Jan-00,1.6370
5-Jan-00,1.6415
6-Jan-00,1.6475
7-Jan-00,1.6384
10-Jan-00,1.6374
11-Jan-00,1.6480
12-Jan-00,1.6465
13-Jan-00,1.6482
14-Jan-00,1.6353
17-Jan-00,0.0000
18-Jan-00,1.6380
19-Jan-00,1.6438
20-Jan-00,1.6538
21-Jan-00,1.6504
24-Jan-00,1.6520
25-Jan-00,1.6482
26-Jan-00,1.6395
27-Jan-00,1.6363
28-Jan-00,1.6210
31-Jan-00,1.6182
1-Feb-00,1.6150
2-Feb-00,1.6060
3-Feb-00,1.6025
4-Feb-00,1.5915
7-Feb-00,1.5917
8-Feb-00,1.6105
9-Feb-00,1.6115
10-Feb-00,1.6057
11-Feb-00,1.5923
14-Feb-00,1.5890
15-Feb-00,1.5950
16-Feb-00,1.6040
17-Feb-00,1.6050
18-Feb-00,1.5984
21-Feb-00,0.0000
22-Feb-00,1.6165
23-Feb-00,1.6047
24-Feb-00,1.5981
25-Feb-00,1.5908
28-Feb-00,1.5935
29-Feb-00,1.5780
1-Mar-00,1.5849
2-Mar-00,1.5765
3-Mar-00,1.5810
6-Mar-00,1.5732
7-Mar-00,1.5772
8-Mar-00,1.5855
9-Mar-00,1.5815
10-Mar-00,1.5793
13-Mar-00,1.5782
14-Mar-00,1.5725
15-Mar-00,1.5730
16-Mar-00,1.5747
17-Mar-00,1.5705
20-Mar-00,1.5686
21-Mar-00,1.5725
22-Mar-00,1.5705
23-Mar-00,1.5830
24-Mar-00,1.5910
27-Mar-00,1.5855
28-Mar-00,1.5872
29-Mar-00,1.5870
30-Mar-00,1.5922
31-Mar-00,1.5922
3-Apr-00,1.5980
4-Apr-00,1.5965
5-Apr-00,1.5900
6-Apr-00,1.5800
7-Apr-00,1.5830
10-Apr-00,1.5828
11-Apr-00,1.5873
12-Apr-00,1.5882
13-Apr-00,1.5881
14-Apr-00,1.5860
17-Apr-00,1.5853
18-Apr-00,1.5764
19-Apr-00,1.5777
20-Apr-00,1.5801
21-Apr-00,1.5785
24-Apr-00,1.5800
25-Apr-00,1.5787
26-Apr-00,1.5795
27-Apr-00,1.5748
28-Apr-00,1.5560
1-May-00,1.5558
2-May-00,1.5590
3-May-00,1.5605
4-May-00,1.5435
5-May-00,1.5288
8-May-00,1.5310
9-May-00,1.5315
10-May-00,1.5153
11-May-00,1.4997
12-May-00,1.5172
15-May-00,1.5075
16-May-00,1.5008
17-May-00,1.4905
18-May-00,1.4818
19-May-00,1.4855
22-May-00,1.4907
23-May-00,1.4728
24-May-00,1.4755
25-May-00,1.4705
26-May-00,1.4875
29-May-00,0.0000
30-May-00,1.4950
31-May-00,1.4968
1-Jun-00,1.4915
2-Jun-00,1.5079
5-Jun-00,1.5135
6-Jun-00,1.5235
7-Jun-00,1.5225
8-Jun-00,1.5060
9-Jun-00,1.5079
12-Jun-00,1.5120
13-Jun-00,1.5130
14-Jun-00,1.5023
15-Jun-00,1.5103
16-Jun-00,1.5165
19-Jun-00,1.5154
20-Jun-00,1.5100
21-Jun-00,1.4970
22-Jun-00,1.5110
23-Jun-00,1.5010
26-Jun-00,1.4990
27-Jun-00,1.5000
28-Jun-00,1.5107
29-Jun-00,1.5194
30-Jun-00,1.5130
3-Jul-00,1.5135
4-Jul-00,0.0000
5-Jul-00,1.5120
6-Jul-00,1.5120
7-Jul-00,1.5143
10-Jul-00,1.5137
11-Jul-00,1.5140
12-Jul-00,1.5068
13-Jul-00,1.4990
14-Jul-00,1.4990
17-Jul-00,1.4920
18-Jul-00,1.4945
19-Jul-00,1.4942
20-Jul-00,1.5094
21-Jul-00,1.5167
24-Jul-00,1.5140
25-Jul-00,1.5190
26-Jul-00,1.5154
27-Jul-00,1.5116
28-Jul-00,1.5025
31-Jul-00,1.4983
1-Aug-00,1.4992
2-Aug-00,1.4926
3-Aug-00,1.4947
4-Aug-00,1.5022
7-Aug-00,1.5070
8-Aug-00,1.5022
9-Aug-00,1.4992
10-Aug-00,1.4980
11-Aug-00,1.5040
14-Aug-00,1.5060
15-Aug-00,1.5056
16-Aug-00,1.4988
17-Aug-00,1.4992
18-Aug-00,1.4895
21-Aug-00,1.4900
22-Aug-00,1.4797
23-Aug-00,1.4813
24-Aug-00,1.4806
25-Aug-00,1.4745
28-Aug-00,1.4716
29-Aug-00,1.4616
30-Aug-00,1.4560
31-Aug-00,1.4515
1-Sep-00,1.4605
4-Sep-00,0.0000
5-Sep-00,1.4522
6-Sep-00,1.4455
7-Sep-00,1.4380
8-Sep-00,1.4196
11-Sep-00,1.4123
12-Sep-00,1.4020
13-Sep-00,1.4125
14-Sep-00,1.4060
15-Sep-00,1.4005
18-Sep-00,1.4015
19-Sep-00,1.4080
20-Sep-00,1.4107
21-Sep-00,1.4280
22-Sep-00,1.4568
25-Sep-00,1.4540
26-Sep-00,1.4600
27-Sep-00,1.4607
28-Sep-00,1.4635
29-Sep-00,1.4787
2-Oct-00,1.4675
3-Oct-00,1.4565
4-Oct-00,1.4558
5-Oct-00,1.4502
6-Oct-00,1.4445
9-Oct-00,0.0000
10-Oct-00,1.4484
11-Oct-00,1.4620
12-Oct-00,1.4735
13-Oct-00,1.4597
16-Oct-00,1.4455
17-Oct-00,1.4426
18-Oct-00,1.4464
19-Oct-00,1.4422
20-Oct-00,1.4448
23-Oct-00,1.4550
24-Oct-00,1.4490
25-Oct-00,1.4335
26-Oct-00,1.4313
27-Oct-00,1.4517
30-Oct-00,1.4530
31-Oct-00,1.4505
1-Nov-00,1.4452
2-Nov-00,1.4440
3-Nov-00,1.4484
6-Nov-00,1.4320
7-Nov-00,1.4310
8-Nov-00,1.4236
9-Nov-00,1.4242
10-Nov-00,1.4305
13-Nov-00,1.4388
14-Nov-00,1.4306
15-Nov-00,1.4257
16-Nov-00,1.4228
17-Nov-00,1.4230
20-Nov-00,1.4222
21-Nov-00,1.4160
22-Nov-00,1.4077
23-Nov-00,0.0000
24-Nov-00,1.3997
27-Nov-00,1.4155
28-Nov-00,1.4182
29-Nov-00,1.4209
30-Nov-00,1.4210
1-Dec-00,1.4373
4-Dec-00,1.4523
5-Dec-00,1.4410
6-Dec-00,1.4365
7-Dec-00,1.4400
8-Dec-00,1.4442
11-Dec-00,1.4554
12-Dec-00,1.4480
13-Dec-00,1.4510
14-Dec-00,1.4665
15-Dec-00,1.4763
18-Dec-00,1.4677
19-Dec-00,1.4620
20-Dec-00,1.4737
21-Dec-00,1.4707
22-Dec-00,1.4783
25-Dec-00,0.0000
26-Dec-00,1.4800
27-Dec-00,1.4912
28-Dec-00,1.4907
29-Dec-00,1.4955
1-Jan-01,0.0000
2-Jan-01,1.4977
3-Jan-01,1.5045
4-Jan-01,1.4930
5-Jan-01,1.4990
8-Jan-01,1.4969
9-Jan-01,1.4900
10-Jan-01,1.4910
11-Jan-01,1.4965
12-Jan-01,1.4778
15-Jan-01,0.0000
16-Jan-01,1.4675
17-Jan-01,1.4723
18-Jan-01,1.4755
19-Jan-01,1.4683
22-Jan-01,1.4650
23-Jan-01,1.4715
24-Jan-01,1.4616
25-Jan-01,1.4605
26-Jan-01,1.4590
29-Jan-01,1.4570
30-Jan-01,1.4615
31-Jan-01,1.4613
1-Feb-01,1.4775
2-Feb-01,1.4692
5-Feb-01,1.4750
6-Feb-01,1.4585
7-Feb-01,1.4633
8-Feb-01,1.4440
9-Feb-01,1.4490
12-Feb-01,1.4513
13-Feb-01,1.4510
14-Feb-01,1.4578
15-Feb-01,1.4490
16-Feb-01,1.4505
19-Feb-01,0.0000
20-Feb-01,1.4436
21-Feb-01,1.4385
22-Feb-01,1.4447
23-Feb-01,1.4470
26-Feb-01,1.4440
27-Feb-01,1.4405
28-Feb-01,1.4433
1-Mar-01,1.4553
2-Mar-01,1.4725
5-Mar-01,1.4687
6-Mar-01,1.4655
7-Mar-01,1.4612
8-Mar-01,1.4667
9-Mar-01,1.4675
12-Mar-01,1.4670
13-Mar-01,1.4513
14-Mar-01,1.4497
15-Mar-01,1.4436
16-Mar-01,1.4265
19-Mar-01,1.4237
20-Mar-01,1.4285
21-Mar-01,1.4310
22-Mar-01,1.4223
23-Mar-01,1.4292
26-Mar-01,1.4345
27-Mar-01,1.4290
28-Mar-01,1.4352
29-Mar-01,1.4302
30-Mar-01,1.4190
2-Apr-01,1.4200
3-Apr-01,1.4305
4-Apr-01,1.4350
5-Apr-01,1.4266
6-Apr-01,1.4383
9-Apr-01,1.4470
10-Apr-01,1.4360
11-Apr-01,1.4340
12-Apr-01,1.4391
13-Apr-01,1.4354
16-Apr-01,1.4360
17-Apr-01,1.4287
18-Apr-01,1.4257
19-Apr-01,1.4366
20-Apr-01,1.4428
23-Apr-01,1.4377
24-Apr-01,1.4365
25-Apr-01,1.4397
26-Apr-01,1.4378
27-Apr-01,1.4362
30-Apr-01,1.4306
1-May-01,1.4340
2-May-01,1.4345
3-May-01,1.4322
4-May-01,1.4362
7-May-01,1.4400
8-May-01,1.4315
9-May-01,1.4209
10-May-01,1.4186
11-May-01,1.4177
14-May-01,1.4176
15-May-01,1.4236
16-May-01,1.4293
17-May-01,1.4310
18-May-01,1.4333
21-May-01,1.4380
22-May-01,1.4278
23-May-01,1.4245
24-May-01,1.4103
25-May-01,1.4207
28-May-01,0.0000
29-May-01,1.4187
30-May-01,1.4251
31-May-01,1.4175
1-Jun-01,1.4160
4-Jun-01,1.4123
5-Jun-01,1.4113
6-Jun-01,1.3906
7-Jun-01,1.3900
8-Jun-01,1.3817
11-Jun-01,1.3730
12-Jun-01,1.3781
13-Jun-01,1.3909
14-Jun-01,1.4005
15-Jun-01,1.4056
18-Jun-01,1.4034
19-Jun-01,1.4008
20-Jun-01,1.3952
21-Jun-01,1.4167
22-Jun-01,1.4140
25-Jun-01,1.4130
26-Jun-01,1.4154
27-Jun-01,1.4190
28-Jun-01,1.4070
29-Jun-01,1.4077
2-Jul-01,1.4168
3-Jul-01,1.4058
4-Jul-01,0.0000
5-Jul-01,1.3998
6-Jul-01,1.4106
9-Jul-01,1.4081
10-Jul-01,1.4098
11-Jul-01,1.4121
12-Jul-01,1.4065
13-Jul-01,1.3995
16-Jul-01,1.4011
17-Jul-01,1.4037
18-Jul-01,1.4160
19-Jul-01,1.4190
20-Jul-01,1.4290
23-Jul-01,1.4185
24-Jul-01,1.4223
25-Jul-01,1.4280
26-Jul-01,1.4265
27-Jul-01,1.4256
30-Jul-01,1.4260
31-Jul-01,1.4252
1-Aug-01,1.4330
2-Aug-01,1.4295
3-Aug-01,1.4268
6-Aug-01,1.4175
7-Aug-01,1.4169
8-Aug-01,1.4135
9-Aug-01,1.4218
10-Aug-01,1.4273
13-Aug-01,1.4217
14-Aug-01,1.4285
15-Aug-01,1.4379
16-Aug-01,1.4438
17-Aug-01,1.4465
20-Aug-01,1.4445
21-Aug-01,1.4468
22-Aug-01,1.4538
23-Aug-01,1.4478
24-Aug-01,1.4443
27-Aug-01,1.4430
28-Aug-01,1.4501
29-Aug-01,1.4515
30-Aug-01,1.4577
31-Aug-01,1.4510
3-Sep-01,0.0000
4-Sep-01,1.4444
5-Sep-01,1.4553
6-Sep-01,1.4561
7-Sep-01,1.4626
10-Sep-01,1.4585
11-Sep-01,0.0000
12-Sep-01,1.4666
13-Sep-01,1.4697
14-Sep-01,1.4678
17-Sep-01,1.4661
18-Sep-01,1.4635
19-Sep-01,1.4714
20-Sep-01,1.4642
21-Sep-01,1.4547
24-Sep-01,1.4616
25-Sep-01,1.4692
26-Sep-01,1.4745
27-Sep-01,1.4733
28-Sep-01,1.4691
1-Oct-01,1.4785
2-Oct-01,1.4618
3-Oct-01,1.4756
4-Oct-01,1.4774
5-Oct-01,1.4795
8-Oct-01,0.0000
9-Oct-01,1.4605
10-Oct-01,1.4490
11-Oct-01,1.4415
12-Oct-01,1.4518
15-Oct-01,1.4470
16-Oct-01,1.4478
17-Oct-01,1.4505
18-Oct-01,1.4440
19-Oct-01,1.4372
22-Oct-01,1.4265
23-Oct-01,1.4214
24-Oct-01,1.4263
25-Oct-01,1.4306
26-Oct-01,1.4348
29-Oct-01,1.4525
30-Oct-01,1.4546
31-Oct-01,1.4534
1-Nov-01,1.4620
2-Nov-01,1.4615
5-Nov-01,1.4570
6-Nov-01,1.4591
7-Nov-01,1.4650
8-Nov-01,1.4540
9-Nov-01,1.4574
12-Nov-01,0.0000
13-Nov-01,1.4425
14-Nov-01,1.4429
15-Nov-01,1.4310
16-Nov-01,1.4278
19-Nov-01,1.4107
20-Nov-01,1.4180
21-Nov-01,1.4154
22-Nov-01,0.0000
23-Nov-01,1.4095
26-Nov-01,1.4125
27-Nov-01,1.4137
28-Nov-01,1.4235
29-Nov-01,1.4232
30-Nov-01,1.4255
3-Dec-01,1.4217
4-Dec-01,1.4216
5-Dec-01,1.4164
6-Dec-01,1.4250
7-Dec-01,1.4315
10-Dec-01,1.4342
11-Dec-01,1.4365
12-Dec-01,1.4440
13-Dec-01,1.4454
14-Dec-01,1.4547
17-Dec-01,1.4588
18-Dec-01,1.4565
19-Dec-01,1.4508
20-Dec-01,1.4464
21-Dec-01,1.4385
24-Dec-01,1.4385
25-Dec-01,0.0000
26-Dec-01,1.4490
27-Dec-01,1.4540
28-Dec-01,1.4475
31-Dec-01,1.4543
1-Jan-02,0.0000
2-Jan-02,1.4451
3-Jan-02,1.4400
4-Jan-02,1.4455
7-Jan-02,1.4385
8-Jan-02,1.4426
9-Jan-02,1.4373
10-Jan-02,1.4433
11-Jan-02,1.4448
14-Jan-02,1.4482
15-Jan-02,1.4450
16-Jan-02,1.4375
17-Jan-02,1.4348
18-Jan-02,1.4365
21-Jan-02,0.0000
22-Jan-02,1.4295
23-Jan-02,1.4273
24-Jan-02,1.4229
25-Jan-02,1.4096
28-Jan-02,1.4074
29-Jan-02,1.4132
30-Jan-02,1.4160
31-Jan-02,1.4120
1-Feb-02,1.4158
4-Feb-02,1.4197
5-Feb-02,1.4170
6-Feb-02,1.4138
7-Feb-02,1.4117
8-Feb-02,1.4176
11-Feb-02,1.4237
12-Feb-02,1.4322
13-Feb-02,1.4298
14-Feb-02,1.4285
15-Feb-02,1.4315
18-Feb-02,0.0000
19-Feb-02,1.4302
20-Feb-02,1.4269
21-Feb-02,1.4253
22-Feb-02,1.4301
25-Feb-02,1.4263
26-Feb-02,1.4225
27-Feb-02,1.4165
28-Feb-02,1.4129
1-Mar-02,1.4190
4-Mar-02,1.4228
5-Mar-02,1.4212
6-Mar-02,1.4238
7-Mar-02,1.4245
8-Mar-02,1.4227
11-Mar-02,1.4220
12-Mar-02,1.4146
13-Mar-02,1.4157
14-Mar-02,1.4200
15-Mar-02,1.4238
18-Mar-02,1.4256
19-Mar-02,1.4213
20-Mar-02,1.4260
21-Mar-02,1.4287
22-Mar-02,1.4263
25-Mar-02,1.4255
26-Mar-02,1.4270
27-Mar-02,1.4238
28-Mar-02,1.4242
29-Mar-02,1.4250
1-Apr-02,1.4407
2-Apr-02,1.4358
3-Apr-02,1.4350
4-Apr-02,1.4349
5-Apr-02,1.4350
8-Apr-02,1.4310
9-Apr-02,1.4345
10-Apr-02,1.4365
11-Apr-02,1.4382
12-Apr-02,1.4371
15-Apr-02,1.4372
16-Apr-02,1.4396
17-Apr-02,1.4438
18-Apr-02,1.4479
19-Apr-02,1.4472
22-Apr-02,1.4488
23-Apr-02,1.4486
24-Apr-02,1.4480
25-Apr-02,1.4540
26-Apr-02,1.4545
29-Apr-02,1.4592
30-Apr-02,1.4565
1-May-02,1.4621
2-May-02,1.4645
3-May-02,1.4664
6-May-02,1.4676
7-May-02,1.4675
8-May-02,1.4533
9-May-02,1.4585
10-May-02,1.4606
13-May-02,1.4588
14-May-02,1.4474
15-May-02,1.4558
16-May-02,1.4567
17-May-02,1.4602
20-May-02,1.4588
21-May-02,1.4568
22-May-02,1.4589
23-May-02,1.4545
24-May-02,1.4577
27-May-02,0.0000
28-May-02,1.4618
29-May-02,1.4600
30-May-02,1.4655
31-May-02,1.4625
3-Jun-02,1.4622
4-Jun-02,1.4605
5-Jun-02,1.4574
6-Jun-02,1.4593
7-Jun-02,1.4604
10-Jun-02,1.4610
11-Jun-02,1.4686
12-Jun-02,1.4705
13-Jun-02,1.4709
14-Jun-02,1.4735
17-Jun-02,1.4782
18-Jun-02,1.4868
19-Jun-02,1.4873
20-Jun-02,1.4982
21-Jun-02,1.4987
24-Jun-02,1.5056
25-Jun-02,1.4999
26-Jun-02,1.5217
27-Jun-02,1.5285
28-Jun-02,1.5245
1-Jul-02,1.5307
2-Jul-02,1.5300
3-Jul-02,1.5268
4-Jul-02,0.0000
5-Jul-02,1.5206
8-Jul-02,1.5348
9-Jul-02,1.5465
10-Jul-02,1.5483
11-Jul-02,1.5545
12-Jul-02,1.5500
15-Jul-02,1.5656
16-Jul-02,1.5693
17-Jul-02,1.5682
18-Jul-02,1.5685
19-Jul-02,1.5785
22-Jul-02,1.5800
23-Jul-02,1.5657
24-Jul-02,1.5745
25-Jul-02,1.5754
26-Jul-02,1.5635
29-Jul-02,1.5570
30-Jul-02,1.5725
31-Jul-02,1.5625
1-Aug-02,1.5578
2-Aug-02,1.5709
5-Aug-02,1.5665
6-Aug-02,1.5382
7-Aug-02,1.5354
8-Aug-02,1.5278
9-Aug-02,1.5235
12-Aug-02,1.5317
13-Aug-02,1.5310
14-Aug-02,1.5442
15-Aug-02,1.5360
16-Aug-02,1.5372
19-Aug-02,1.5272
20-Aug-02,1.5266
21-Aug-02,1.5295
22-Aug-02,1.5192
23-Aug-02,1.5215
26-Aug-02,1.5236
27-Aug-02,1.5305
28-Aug-02,1.5363
29-Aug-02,1.5484
30-Aug-02,1.5476
2-Sep-02,0.0000
3-Sep-02,1.5625
4-Sep-02,1.5642
5-Sep-02,1.5660
6-Sep-02,1.5597
9-Sep-02,1.5585
10-Sep-02,1.5544
11-Sep-02,1.5492
12-Sep-02,1.5549
13-Sep-02,1.5585
16-Sep-02,1.5440
17-Sep-02,1.5343
18-Sep-02,1.5525
19-Sep-02,1.5545
20-Sep-02,1.5558
23-Sep-02,1.5575
24-Sep-02,1.5565
25-Sep-02,1.5625
26-Sep-02,1.5563
27-Sep-02,1.5548
30-Sep-02,1.5700
1-Oct-02,1.5708
2-Oct-02,1.5655
3-Oct-02,1.5704
4-Oct-02,1.5690
7-Oct-02,1.5643
8-Oct-02,1.5569
9-Oct-02,1.5595
10-Oct-02,1.5625
11-Oct-02,1.5605
14-Oct-02,0.0000
15-Oct-02,1.5542
16-Oct-02,1.5543
17-Oct-02,1.5525
18-Oct-02,1.5461
21-Oct-02,1.5418
22-Oct-02,1.5463
23-Oct-02,1.5499
24-Oct-02,1.5478
25-Oct-02,1.5533
28-Oct-02,1.5602
29-Oct-02,1.5585
30-Oct-02,1.5568
31-Oct-02,1.5630
1-Nov-02,1.5638
4-Nov-02,1.5545
5-Nov-02,1.5625
6-Nov-02,1.5590
7-Nov-02,1.5796
8-Nov-02,1.5915
11-Nov-02,0.0000
12-Nov-02,1.5879
13-Nov-02,1.5850
14-Nov-02,1.5788
15-Nov-02,1.5790
18-Nov-02,1.5790
19-Nov-02,1.5880
20-Nov-02,1.5750
21-Nov-02,1.5753
22-Nov-02,1.5778
25-Nov-02,1.5667
26-Nov-02,1.5485
27-Nov-02,1.5440
28-Nov-02,0.0000
29-Nov-02,1.5553
2-Dec-02,1.5555
3-Dec-02,1.5687
4-Dec-02,1.5682
5-Dec-02,1.5708
6-Dec-02,1.5730
9-Dec-02,1.5785
10-Dec-02,1.5699
11-Dec-02,1.5744
12-Dec-02,1.5800
13-Dec-02,1.5896
16-Dec-02,1.5905
17-Dec-02,1.5963
18-Dec-02,1.6000
19-Dec-02,1.5986
20-Dec-02,1.6015
23-Dec-02,1.5870
24-Dec-02,1.5958
25-Dec-02,0.0000
26-Dec-02,1.5978
27-Dec-02,1.6022
30-Dec-02,1.6044
31-Dec-02,1.6095
1-Jan-03,0.0000
2-Jan-03,1.5975
3-Jan-03,1.6045
6-Jan-03,1.6080
7-Jan-03,1.6055
8-Jan-03,1.6063
9-Jan-03,1.6035
10-Jan-03,1.6079
13-Jan-03,1.6030
14-Jan-03,1.6070
15-Jan-03,1.6029
16-Jan-03,1.6073
17-Jan-03,1.6173
20-Jan-03,0.0000
21-Jan-03,1.6123
22-Jan-03,1.6162
23-Jan-03,1.6233
24-Jan-03,1.6320
27-Jan-03,1.6351
28-Jan-03,1.6400
29-Jan-03,1.6457
30-Jan-03,1.6482
31-Jan-03,1.6448
3-Feb-03,1.6405
4-Feb-03,1.6480
5-Feb-03,1.6455
6-Feb-03,1.6354
7-Feb-03,1.6284
10-Feb-03,1.6275
11-Feb-03,1.6193
12-Feb-03,1.6155
13-Feb-03,1.6209
14-Feb-03,1.6105
17-Feb-03,0.0000
18-Feb-03,1.5921
19-Feb-03,1.5957
20-Feb-03,1.5925
21-Feb-03,1.5864
24-Feb-03,1.5860
25-Feb-03,1.5727
26-Feb-03,1.5806
27-Feb-03,1.5798
28-Feb-03,1.5737
3-Mar-03,1.5755
4-Mar-03,1.5820
5-Mar-03,1.6003
6-Mar-03,1.6049
7-Mar-03,1.6020
10-Mar-03,1.6007
11-Mar-03,1.6038
12-Mar-03,1.6129
13-Mar-03,1.6057
14-Mar-03,1.5821
17-Mar-03,1.5682
18-Mar-03,1.5624
19-Mar-03,1.5648
20-Mar-03,1.5670
21-Mar-03,1.5660
24-Mar-03,1.5748
25-Mar-03,1.5707
26-Mar-03,1.5742
27-Mar-03,1.5676
28-Mar-03,1.5673
31-Mar-03,1.5790
1-Apr-03,1.5767
2-Apr-03,1.5659
3-Apr-03,1.5718
4-Apr-03,1.5597
7-Apr-03,1.5500
8-Apr-03,1.5507
9-Apr-03,1.5562
10-Apr-03,1.5719
11-Apr-03,1.5713
14-Apr-03,1.5713
15-Apr-03,1.5705
16-Apr-03,1.5740
17-Apr-03,1.5748
18-Apr-03,1.5733
21-Apr-03,1.5592
22-Apr-03,1.5768
23-Apr-03,1.5815
24-Apr-03,1.5971
25-Apr-03,1.5915
28-Apr-03,1.5906
29-Apr-03,1.5904
30-Apr-03,1.6000
1-May-03,1.6103
2-May-03,1.6020
5-May-03,1.6060
6-May-03,1.6140
7-May-03,1.5930
8-May-03,1.6034
9-May-03,1.6045
12-May-03,1.6095
13-May-03,1.6092
14-May-03,1.6163
15-May-03,1.6262
16-May-03,1.6241
19-May-03,1.6352
20-May-03,1.6393
21-May-03,1.6415
22-May-03,1.6346
23-May-03,1.6376
26-May-03,0.0000
27-May-03,1.6400
28-May-03,1.6350
29-May-03,1.6484
30-May-03,1.6393
2-Jun-03,1.6372
3-Jun-03,1.6278
4-Jun-03,1.6333
5-Jun-03,1.6597
6-Jun-03,1.6622
9-Jun-03,1.6452
10-Jun-03,1.6523
11-Jun-03,1.6675
12-Jun-03,1.6682
13-Jun-03,1.6676
16-Jun-03,1.6815
17-Jun-03,1.6840
18-Jun-03,1.6798
19-Jun-03,1.6740
20-Jun-03,1.6644
23-Jun-03,1.6682
24-Jun-03,1.6607
25-Jun-03,1.6787
26-Jun-03,1.6640
27-Jun-03,1.6492
30-Jun-03,1.6529
1-Jul-03,1.6626
2-Jul-03,1.6646
3-Jul-03,1.6718
4-Jul-03,0.0000
7-Jul-03,1.6515
8-Jul-03,1.6326
9-Jul-03,1.6306
10-Jul-03,1.6326
11-Jul-03,1.6323
14-Jul-03,1.6238
15-Jul-03,1.5986
16-Jul-03,1.5952
17-Jul-03,1.5893
18-Jul-03,1.5867
21-Jul-03,1.6010
22-Jul-03,1.5978
23-Jul-03,1.6090
24-Jul-03,1.6110
25-Jul-03,1.6198
28-Jul-03,1.6272
29-Jul-03,1.6225
30-Jul-03,1.6167
31-Jul-03,1.6090
1-Aug-03,1.6045
4-Aug-03,1.6080
5-Aug-03,1.6085
6-Aug-03,1.6081
7-Aug-03,1.6170
8-Aug-03,1.6080
11-Aug-03,1.6068
12-Aug-03,1.6028
13-Aug-03,1.6082
14-Aug-03,1.6000
15-Aug-03,1.5958
18-Aug-03,1.5891
19-Aug-03,1.5872
20-Aug-03,1.5922
21-Aug-03,1.5845
22-Aug-03,1.5755
25-Aug-03,1.5728
26-Aug-03,1.5732
27-Aug-03,1.5746
28-Aug-03,1.5770
29-Aug-03,1.5773
1-Sep-03,0.0000
2-Sep-03,1.5740
3-Sep-03,1.5732
4-Sep-03,1.5785
5-Sep-03,1.5891
8-Sep-03,1.5858
9-Sep-03,1.5909
10-Sep-03,1.5897
11-Sep-03,1.5937
12-Sep-03,1.6062
15-Sep-03,1.6018
16-Sep-03,1.5871
17-Sep-03,1.6044
18-Sep-03,1.6155
19-Sep-03,1.6315
22-Sep-03,1.6472
23-Sep-03,1.6560
24-Sep-03,1.6558
25-Sep-03,1.6587
26-Sep-03,1.6597
29-Sep-03,1.6642
30-Sep-03,1.6620
1-Oct-03,1.6667
2-Oct-03,1.6750
3-Oct-03,1.6630
6-Oct-03,1.6742
7-Oct-03,1.6628
8-Oct-03,1.6598
9-Oct-03,1.6609
10-Oct-03,1.6654
13-Oct-03,0.0000
14-Oct-03,1.6737
15-Oct-03,1.6698
16-Oct-03,1.6760
17-Oct-03,1.6721
20-Oct-03,1.6749
21-Oct-03,1.6746
22-Oct-03,1.6935
23-Oct-03,1.6943
24-Oct-03,1.6972
27-Oct-03,1.6952
28-Oct-03,1.6956
29-Oct-03,1.6988
30-Oct-03,1.7025
31-Oct-03,1.6956
3-Nov-03,1.6786
4-Nov-03,1.6802
5-Nov-03,1.6780
6-Nov-03,1.6693
7-Nov-03,1.6708
10-Nov-03,1.6737
11-Nov-03,0.0000
12-Nov-03,1.6770
13-Nov-03,1.6880
14-Nov-03,1.6841
17-Nov-03,1.6885
18-Nov-03,1.6998
19-Nov-03,1.6982
20-Nov-03,1.7024
21-Nov-03,1.7025
24-Nov-03,1.6950
25-Nov-03,1.6983
26-Nov-03,1.7090
27-Nov-03,0.0000
28-Nov-03,1.7219
1-Dec-03,1.7209
2-Dec-03,1.7291
3-Dec-03,1.7248
4-Dec-03,1.7200
5-Dec-03,1.7270
8-Dec-03,1.7334
9-Dec-03,1.7430
10-Dec-03,1.7446
11-Dec-03,1.7445
12-Dec-03,1.7466
15-Dec-03,1.7450
16-Dec-03,1.7510
17-Dec-03,1.7615
18-Dec-03,1.7673
19-Dec-03,1.7675
22-Dec-03,1.7635
23-Dec-03,1.7650
24-Dec-03,1.7748
25-Dec-03,0.0000
26-Dec-03,1.7725
29-Dec-03,1.7705
30-Dec-03,1.7786
31-Dec-03,1.7842
1-Jan-04,0.0000
2-Jan-04,1.7902
5-Jan-04,1.8085
6-Jan-04,1.8245
7-Jan-04,1.8193
8-Jan-04,1.8338
9-Jan-04,1.8472
12-Jan-04,1.8511
13-Jan-04,1.8432
14-Jan-04,1.8409
15-Jan-04,1.8205
16-Jan-04,1.7996
19-Jan-04,0.0000
20-Jan-04,1.8187
21-Jan-04,1.8295
22-Jan-04,1.8446
23-Jan-04,1.8203
26-Jan-04,1.8200
27-Jan-04,1.8277
28-Jan-04,1.8370
29-Jan-04,1.8112
30-Jan-04,1.8215
2-Feb-04,1.8182
3-Feb-04,1.8380
4-Feb-04,1.8335
5-Feb-04,1.8378
6-Feb-04,1.8459
9-Feb-04,1.8580
10-Feb-04,1.8697
11-Feb-04,1.8850
12-Feb-04,1.8910
13-Feb-04,1.8830
16-Feb-04,0.0000
17-Feb-04,1.9045
18-Feb-04,1.9023
19-Feb-04,1.8921
20-Feb-04,1.8668
23-Feb-04,1.8686
24-Feb-04,1.8901
25-Feb-04,1.8757
26-Feb-04,1.8609
27-Feb-04,1.8575
1-Mar-04,1.8680
2-Mar-04,1.8386
3-Mar-04,1.8192
4-Mar-04,1.8250
5-Mar-04,1.8428
8-Mar-04,1.8471
9-Mar-04,1.8395
10-Mar-04,1.8000
11-Mar-04,1.8008
12-Mar-04,1.7943
15-Mar-04,1.7993
16-Mar-04,1.8105
17-Mar-04,1.8132
18-Mar-04,1.8363
19-Mar-04,1.8270
22-Mar-04,1.8485
23-Mar-04,1.8502
24-Mar-04,1.8351
25-Mar-04,1.8099
26-Mar-04,1.8104
29-Mar-04,1.8163
30-Mar-04,1.8283
31-Mar-04,1.8400
1-Apr-04,1.8564
2-Apr-04,1.8293
5-Apr-04,1.8140
6-Apr-04,1.8374
7-Apr-04,1.8410
8-Apr-04,1.8325
9-Apr-04,1.8322
12-Apr-04,1.8358
13-Apr-04,1.8160
14-Apr-04,1.7902
15-Apr-04,1.7785
16-Apr-04,1.8004
19-Apr-04,1.8055
20-Apr-04,1.7914
21-Apr-04,1.7720
22-Apr-04,1.7684
23-Apr-04,1.7674
26-Apr-04,1.7857
27-Apr-04,1.7925
28-Apr-04,1.7720
29-Apr-04,1.7751
30-Apr-04,1.7744
3-May-04,1.7720
4-May-04,1.7907
5-May-04,1.7932
6-May-04,1.7941
7-May-04,1.7842
10-May-04,1.7723
11-May-04,1.7544
12-May-04,1.7743
13-May-04,1.7584
14-May-04,1.7572
17-May-04,1.7695
18-May-04,1.7695
19-May-04,1.7827
20-May-04,1.7710
21-May-04,1.7880
24-May-04,1.7908
25-May-04,1.8135
26-May-04,1.8142
27-May-04,1.8369
28-May-04,1.8330
31-May-04,0.0000
1-Jun-04,1.8359
2-Jun-04,1.8381
3-Jun-04,1.8387
4-Jun-04,1.8367
7-Jun-04,1.8386
8-Jun-04,1.8361
9-Jun-04,1.8292
10-Jun-04,1.8380
11-Jun-04,1.8175
14-Jun-04,1.8148
15-Jun-04,1.8278
16-Jun-04,1.8262
17-Jun-04,1.8341
18-Jun-04,1.8368
21-Jun-04,1.8310
22-Jun-04,1.8217
23-Jun-04,1.8184
24-Jun-04,1.8216
25-Jun-04,1.8218
28-Jun-04,1.8294
29-Jun-04,1.8090
30-Jun-04,1.8126
1-Jul-04,1.8160
2-Jul-04,1.8300
5-Jul-04,0.0000
6-Jul-04,1.8423
7-Jul-04,1.8571
8-Jul-04,1.8566
9-Jul-04,1.8555
12-Jul-04,1.8640
13-Jul-04,1.8540
14-Jul-04,1.8564
15-Jul-04,1.8545
16-Jul-04,1.8708
19-Jul-04,1.8734
20-Jul-04,1.8556
21-Jul-04,1.8354
22-Jul-04,1.8470
23-Jul-04,1.8321
26-Jul-04,1.8393
27-Jul-04,1.8219
28-Jul-04,1.8222
29-Jul-04,1.8174
30-Jul-04,1.8183
2-Aug-04,1.8273
3-Aug-04,1.8243
4-Aug-04,1.8248
5-Aug-04,1.8231
6-Aug-04,1.8459
9-Aug-04,1.8403
10-Aug-04,1.8387
11-Aug-04,1.8280
12-Aug-04,1.8210
13-Aug-04,1.8432
16-Aug-04,1.8392
17-Aug-04,1.8288
18-Aug-04,1.8225
19-Aug-04,1.8313
20-Aug-04,1.8213
23-Aug-04,1.8143
24-Aug-04,1.7935
25-Aug-04,1.7965
26-Aug-04,1.7939
27-Aug-04,1.7921
30-Aug-04,1.7925
31-Aug-04,1.8031
1-Sep-04,1.7940
2-Sep-04,1.7916
3-Sep-04,1.7759
6-Sep-04,0.0000
7-Sep-04,1.7733
8-Sep-04,1.7882
9-Sep-04,1.7853
10-Sep-04,1.7979
13-Sep-04,1.7956
14-Sep-04,1.8001
15-Sep-04,1.7772
16-Sep-04,1.7909
17-Sep-04,1.7921
20-Sep-04,1.7880
21-Sep-04,1.7946
22-Sep-04,1.7949
23-Sep-04,1.8003
24-Sep-04,1.8031
27-Sep-04,1.8076
28-Sep-04,1.8105
29-Sep-04,1.7970
30-Sep-04,1.8090
1-Oct-04,1.7976
4-Oct-04,1.7827
5-Oct-04,1.7828
6-Oct-04,1.7790
7-Oct-04,1.7822
8-Oct-04,1.7935
11-Oct-04,0.0000
12-Oct-04,1.7879
13-Oct-04,1.7890
14-Oct-04,1.7972
15-Oct-04,1.8048
18-Oct-04,1.8010
19-Oct-04,1.8039
20-Oct-04,1.8187
21-Oct-04,1.8297
22-Oct-04,1.8277
25-Oct-04,1.8404
26-Oct-04,1.8369
27-Oct-04,1.8323
28-Oct-04,1.8320
29-Oct-04,1.8345
1-Nov-04,1.8323
2-Nov-04,1.8385
3-Nov-04,1.8445
4-Nov-04,1.8440
5-Nov-04,1.8542
8-Nov-04,1.8564
9-Nov-04,1.8589
10-Nov-04,1.8476
11-Nov-04,0.0000
12-Nov-04,1.8552
15-Nov-04,1.8480
16-Nov-04,1.8544
17-Nov-04,1.8580
18-Nov-04,1.8514
19-Nov-04,1.8600
22-Nov-04,1.8590
23-Nov-04,1.8713
24-Nov-04,1.8813
25-Nov-04,0.0000
26-Nov-04,1.8965
29-Nov-04,1.8948
30-Nov-04,1.9073
1-Dec-04,1.9297
2-Dec-04,1.9225
3-Dec-04,1.9375
6-Dec-04,1.9423
7-Dec-04,1.9459
8-Dec-04,1.9283
9-Dec-04,1.9185
10-Dec-04,1.9134
13-Dec-04,1.9235
14-Dec-04,1.9239
15-Dec-04,1.9446
16-Dec-04,1.9375
17-Dec-04,1.9390
20-Dec-04,1.9482
21-Dec-04,1.9263
22-Dec-04,1.9125
23-Dec-04,1.9193
24-Dec-04,1.9236
27-Dec-04,1.9369
28-Dec-04,1.9316
29-Dec-04,1.9157
30-Dec-04,1.9220
31-Dec-04,1.9160
3-Jan-05,1.9058
4-Jan-05,1.8834
5-Jan-05,1.8875
6-Jan-05,1.8751
7-Jan-05,1.8702
10-Jan-05,1.8751
11-Jan-05,1.8796
12-Jan-05,1.8932
13-Jan-05,1.8832
14-Jan-05,1.8695
17-Jan-05,0.0000
18-Jan-05,1.8693
19-Jan-05,1.8742
20-Jan-05,1.8720
21-Jan-05,1.8740
24-Jan-05,1.8778
25-Jan-05,1.8647
26-Jan-05,1.8833
27-Jan-05,1.8866
28-Jan-05,1.8850
31-Jan-05,1.8850
1-Feb-05,1.8792
2-Feb-05,1.8826
3-Feb-05,1.8805
4-Feb-05,1.8850
7-Feb-05,1.8607
8-Feb-05,1.8570
9-Feb-05,1.8582
10-Feb-05,1.8708
11-Feb-05,1.8660
14-Feb-05,1.8917
15-Feb-05,1.8894
16-Feb-05,1.8780
17-Feb-05,1.8950
18-Feb-05,1.8949
21-Feb-05,0.0000
22-Feb-05,1.9092
23-Feb-05,1.9066
24-Feb-05,1.9104
25-Feb-05,1.9149
28-Feb-05,1.9249
1-Mar-05,1.9206
2-Mar-05,1.9124
3-Mar-05,1.9098
4-Mar-05,1.9243
7-Mar-05,1.9159
8-Mar-05,1.9292
9-Mar-05,1.9239
10-Mar-05,1.9233
11-Mar-05,1.9261
14-Mar-05,1.9116
15-Mar-05,1.9134
16-Mar-05,1.9264
17-Mar-05,1.9240
18-Mar-05,1.9192
21-Mar-05,1.8974
22-Mar-05,1.8997
23-Mar-05,1.8712
24-Mar-05,1.8709
25-Mar-05,1.8684
28-Mar-05,1.8657
29-Mar-05,1.8752
30-Mar-05,1.8816
31-Mar-05,1.8888
1-Apr-05,1.8789
4-Apr-05,1.8733
5-Apr-05,1.8773
6-Apr-05,1.8787
7-Apr-05,1.8768
8-Apr-05,1.8824
11-Apr-05,1.8908
12-Apr-05,1.8842
13-Apr-05,1.8930
14-Apr-05,1.8806
15-Apr-05,1.8930
18-Apr-05,1.9052
19-Apr-05,1.9165
20-Apr-05,1.9197
21-Apr-05,1.9104
22-Apr-05,1.9151
25-Apr-05,1.9117
26-Apr-05,1.9040
27-Apr-05,1.9047
28-Apr-05,1.9097
29-Apr-05,1.9122
2-May-05,1.8959
3-May-05,1.8910
4-May-05,1.9000
5-May-05,1.9048
6-May-05,1.8920
9-May-05,1.8836
10-May-05,1.8828
11-May-05,1.8735
12-May-05,1.8650
13-May-05,1.8530
16-May-05,1.8368
17-May-05,1.8401
18-May-05,1.8382
19-May-05,1.8367
20-May-05,1.8246
23-May-05,1.8288
24-May-05,1.8288
25-May-05,1.8312
26-May-05,1.8205
27-May-05,1.8227
30-May-05,0.0000
31-May-05,1.8231
1-Jun-05,1.8120
2-Jun-05,1.8156
3-Jun-05,1.8119
6-Jun-05,1.8209
7-Jun-05,1.8320
8-Jun-05,1.8368
9-Jun-05,1.8209
10-Jun-05,1.8128
13-Jun-05,1.8011
14-Jun-05,1.8062
15-Jun-05,1.8219
16-Jun-05,1.8206
17-Jun-05,1.8266
20-Jun-05,1.8231
21-Jun-05,1.8240
22-Jun-05,1.8218
23-Jun-05,1.8180
24-Jun-05,1.8221
27-Jun-05,1.8252
28-Jun-05,1.8157
29-Jun-05,1.8080
30-Jun-05,1.7930
1-Jul-05,1.7708
4-Jul-05,0.0000
5-Jul-05,1.7570
6-Jul-05,1.7583
7-Jul-05,1.7418
8-Jul-05,1.7360
11-Jul-05,1.7563
12-Jul-05,1.7753
13-Jul-05,1.7554
14-Jul-05,1.7585
15-Jul-05,1.7533
18-Jul-05,1.7523
19-Jul-05,1.7364
20-Jul-05,1.7303
21-Jul-05,1.7471
22-Jul-05,1.7413
25-Jul-05,1.7455
26-Jul-05,1.7415
27-Jul-05,1.7438
28-Jul-05,1.7547
29-Jul-05,1.7593
1-Aug-05,1.7695
2-Aug-05,1.7728
3-Aug-05,1.7808
4-Aug-05,1.7797
5-Aug-05,1.7748
8-Aug-05,1.7863
9-Aug-05,1.7844
10-Aug-05,1.7922
11-Aug-05,1.8071
12-Aug-05,1.8148
15-Aug-05,1.8088
16-Aug-05,1.8096
17-Aug-05,1.8076
18-Aug-05,1.7949
19-Aug-05,1.7933
22-Aug-05,1.8022
23-Aug-05,1.7996
24-Aug-05,1.7965
25-Aug-05,1.8045
26-Aug-05,1.8066
29-Aug-05,1.8006
30-Aug-05,1.7840
31-Aug-05,1.8012
1-Sep-05,1.8279
2-Sep-05,1.8403
5-Sep-05,0.0000
6-Sep-05,1.8420
7-Sep-05,1.8394
8-Sep-05,1.8388
9-Sep-05,1.8400
12-Sep-05,1.8236
13-Sep-05,1.8214
14-Sep-05,1.8244
15-Sep-05,1.8069
16-Sep-05,1.8035
19-Sep-05,1.8041
20-Sep-05,1.8046
21-Sep-05,1.8097
22-Sep-05,1.7917
23-Sep-05,1.7788
26-Sep-05,1.7746
27-Sep-05,1.7677
28-Sep-05,1.7639
29-Sep-05,1.7620
30-Sep-05,1.7696
3-Oct-05,1.7558
4-Oct-05,1.7587
5-Oct-05,1.7655
6-Oct-05,1.7728
7-Oct-05,1.7599
10-Oct-05,0.0000
11-Oct-05,1.7489
12-Oct-05,1.7532
13-Oct-05,1.7484
14-Oct-05,1.7677
17-Oct-05,1.7553
18-Oct-05,1.7487
19-Oct-05,1.7627
20-Oct-05,1.7712
21-Oct-05,1.7692
24-Oct-05,1.7711
25-Oct-05,1.7855
26-Oct-05,1.7766
27-Oct-05,1.7836
28-Oct-05,1.7781
31-Oct-05,1.7689
1-Nov-05,1.7630
2-Nov-05,1.7755
3-Nov-05,1.7720
4-Nov-05,1.7510
7-Nov-05,1.7440
8-Nov-05,1.7415
9-Nov-05,1.7415
10-Nov-05,1.7462
11-Nov-05,0.0000
14-Nov-05,1.7349
15-Nov-05,1.7366
16-Nov-05,1.7166
17-Nov-05,1.7190
18-Nov-05,1.7147
21-Nov-05,1.7165
22-Nov-05,1.7138
23-Nov-05,1.7214
24-Nov-05,0.0000
25-Nov-05,1.7155
28-Nov-05,1.7221
29-Nov-05,1.7203
30-Nov-05,1.7321
1-Dec-05,1.7290
2-Dec-05,1.7304
5-Dec-05,1.7397
6-Dec-05,1.7402
7-Dec-05,1.7350
8-Dec-05,1.7514
9-Dec-05,1.7554
12-Dec-05,1.7740
13-Dec-05,1.7674
14-Dec-05,1.7739
15-Dec-05,1.7648
16-Dec-05,1.7716
19-Dec-05,1.7641
20-Dec-05,1.7544
21-Dec-05,1.7402
22-Dec-05,1.7395
23-Dec-05,1.7326
26-Dec-05,0.0000
27-Dec-05,1.7308
28-Dec-05,1.7226
29-Dec-05,1.7261
30-Dec-05,1.7188
2-Jan-06,0.0000
3-Jan-06,1.7404
4-Jan-06,1.7588
5-Jan-06,1.7566
6-Jan-06,1.7697
9-Jan-06,1.7645
10-Jan-06,1.7645
11-Jan-06,1.7643
12-Jan-06,1.7612
13-Jan-06,1.7715
16-Jan-06,0.0000
17-Jan-06,1.7628
18-Jan-06,1.7622
19-Jan-06,1.7618
20-Jan-06,1.7663
23-Jan-06,1.7842
24-Jan-06,1.7885
25-Jan-06,1.7874
26-Jan-06,1.7830
27-Jan-06,1.7733
30-Jan-06,1.7688
31-Jan-06,1.7820
1-Feb-06,1.7781
2-Feb-06,1.7807
3-Feb-06,1.7626
6-Feb-06,1.7462
7-Feb-06,1.7444
8-Feb-06,1.7405
9-Feb-06,1.7411
10-Feb-06,1.7454
13-Feb-06,1.7438
14-Feb-06,1.7343
15-Feb-06,1.7401
16-Feb-06,1.7354
17-Feb-06,1.7403
20-Feb-06,0.0000
21-Feb-06,1.7447
22-Feb-06,1.7425
23-Feb-06,1.7522
24-Feb-06,1.7448
27-Feb-06,1.7409
28-Feb-06,1.7539
1-Mar-06,1.7473
2-Mar-06,1.7493
3-Mar-06,1.7531
6-Mar-06,1.7492
7-Mar-06,1.7362
8-Mar-06,1.7359
9-Mar-06,1.7366
10-Mar-06,1.7256
13-Mar-06,1.7310
14-Mar-06,1.7479
15-Mar-06,1.7460
16-Mar-06,1.7552
17-Mar-06,1.7567
20-Mar-06,1.7563
21-Mar-06,1.7459
22-Mar-06,1.7483
23-Mar-06,1.7367
24-Mar-06,1.7427
27-Mar-06,1.7470
28-Mar-06,1.7497
29-Mar-06,1.7356
30-Mar-06,1.7448
31-Mar-06,1.7393
3-Apr-06,1.7389
4-Apr-06,1.7559
5-Apr-06,1.7497
6-Apr-06,1.7504
7-Apr-06,1.7407
10-Apr-06,1.7405
11-Apr-06,1.7467
12-Apr-06,1.7508
13-Apr-06,1.7529
14-Apr-06,1.7510
17-Apr-06,1.7716
18-Apr-06,1.7762
19-Apr-06,1.7895
20-Apr-06,1.7801
21-Apr-06,1.7817
24-Apr-06,1.7839
25-Apr-06,1.7876
26-Apr-06,1.7897
27-Apr-06,1.8011
28-Apr-06,1.8220
1-May-06,1.8286
2-May-06,1.8397
3-May-06,1.8446
4-May-06,1.8485
5-May-06,1.8588
8-May-06,1.8584
9-May-06,1.8632
10-May-06,1.8648
11-May-06,1.8842
12-May-06,1.8911
15-May-06,1.8836
16-May-06,1.8819
17-May-06,1.8820
18-May-06,1.8878
19-May-06,1.8755
22-May-06,1.8861
23-May-06,1.8809
24-May-06,1.8678
25-May-06,1.8719
26-May-06,1.8566
29-May-06,0.0000
30-May-06,1.8825
31-May-06,1.8732
1-Jun-06,1.8686
2-Jun-06,1.8817
5-Jun-06,1.8786
6-Jun-06,1.8608
7-Jun-06,1.8585
8-Jun-06,1.8425
9-Jun-06,1.8426
12-Jun-06,1.8440
13-Jun-06,1.8398
14-Jun-06,1.8491
15-Jun-06,1.8477
16-Jun-06,1.8484
19-Jun-06,1.8401
20-Jun-06,1.8399
21-Jun-06,1.8460
22-Jun-06,1.8306
23-Jun-06,1.8204
26-Jun-06,1.8190
27-Jun-06,1.8237
28-Jun-06,1.8159
29-Jun-06,1.8108
30-Jun-06,1.8491
3-Jul-06,1.8410
4-Jul-06,0.0000
5-Jul-06,1.8342
6-Jul-06,1.8376
7-Jul-06,1.8513
10-Jul-06,1.8420
11-Jul-06,1.8431
12-Jul-06,1.8347
13-Jul-06,1.8404
14-Jul-06,1.8364
17-Jul-06,1.8203
18-Jul-06,1.8271
19-Jul-06,1.8377
20-Jul-06,1.8495
21-Jul-06,1.8586
24-Jul-06,1.8492
25-Jul-06,1.8407
26-Jul-06,1.8474
27-Jul-06,1.8627
28-Jul-06,1.8645
31-Jul-06,1.8685
1-Aug-06,1.8711
2-Aug-06,1.8781
3-Aug-06,1.8847
4-Aug-06,1.9098
7-Aug-06,1.9102
8-Aug-06,1.9077
9-Aug-06,1.9089
10-Aug-06,1.8888
11-Aug-06,1.8952
14-Aug-06,1.8902
15-Aug-06,1.8948
16-Aug-06,1.8999
17-Aug-06,1.8940
18-Aug-06,1.8808
21-Aug-06,1.8968
22-Aug-06,1.8881
23-Aug-06,1.8929
24-Aug-06,1.8884
25-Aug-06,1.8884
28-Aug-06,1.8968
29-Aug-06,1.8914
30-Aug-06,1.9042
31-Aug-06,1.9024
1-Sep-06,1.9050
4-Sep-06,0.0000
5-Sep-06,1.8926
6-Sep-06,1.8810
7-Sep-06,1.8763
8-Sep-06,1.8655
11-Sep-06,1.8630
12-Sep-06,1.8747
13-Sep-06,1.8767
14-Sep-06,1.8886
15-Sep-06,1.8783
18-Sep-06,1.8773
19-Sep-06,1.8828
20-Sep-06,1.8894
21-Sep-06,1.8970
22-Sep-06,1.9012
25-Sep-06,1.9001
26-Sep-06,1.8954
27-Sep-06,1.8866
28-Sep-06,1.8746
29-Sep-06,1.8716
2-Oct-06,1.8861
3-Oct-06,1.8873
4-Oct-06,1.8839
5-Oct-06,1.8772
6-Oct-06,1.8712
9-Oct-06,0.0000
10-Oct-06,1.8548
11-Oct-06,1.8568
12-Oct-06,1.8558
13-Oct-06,1.8551
16-Oct-06,1.8606
17-Oct-06,1.8734
18-Oct-06,1.8675
19-Oct-06,1.8760
20-Oct-06,1.8828
23-Oct-06,1.8710
24-Oct-06,1.8745
25-Oct-06,1.8772
26-Oct-06,1.8876
27-Oct-06,1.8968
30-Oct-06,1.9025
31-Oct-06,1.9084
1-Nov-06,1.9091
2-Nov-06,1.9088
3-Nov-06,1.9011
6-Nov-06,1.8967
7-Nov-06,1.9098
8-Nov-06,1.9057
9-Nov-06,1.9067
10-Nov-06,1.9120
13-Nov-06,1.9024
14-Nov-06,1.8946
15-Nov-06,1.8883
16-Nov-06,1.8902
17-Nov-06,1.8936
20-Nov-06,1.8963
21-Nov-06,1.8984
22-Nov-06,1.9145
23-Nov-06,0.0000
24-Nov-06,1.9315
27-Nov-06,1.9368
28-Nov-06,1.9480
29-Nov-06,1.9492
30-Nov-06,1.9693
1-Dec-06,1.9794
4-Dec-06,1.9788
5-Dec-06,1.9746
6-Dec-06,1.9692
7-Dec-06,1.9628
8-Dec-06,1.9564
11-Dec-06,1.9552
12-Dec-06,1.9655
13-Dec-06,1.9663
14-Dec-06,1.9646
15-Dec-06,1.9538
18-Dec-06,1.9458
19-Dec-06,1.9666
20-Dec-06,1.9648
21-Dec-06,1.9622
22-Dec-06,1.9570
25-Dec-06,0.0000
26-Dec-06,1.9568
27-Dec-06,1.9566
28-Dec-06,1.9621
29-Dec-06,1.9586
1-Jan-07,0.0000
2-Jan-07,1.9736
3-Jan-07,1.9498
4-Jan-07,1.9443
5-Jan-07,1.9305
8-Jan-07,1.9385
9-Jan-07,1.9400
10-Jan-07,1.9334
11-Jan-07,1.9439
12-Jan-07,1.9577
15-Jan-07,0.0000
16-Jan-07,1.9605
17-Jan-07,1.9720
18-Jan-07,1.9715
19-Jan-07,1.9759
22-Jan-07,1.9772
23-Jan-07,1.9847
24-Jan-07,1.9675
25-Jan-07,1.9703
26-Jan-07,1.9598
29-Jan-07,1.9592
30-Jan-07,1.9617
31-Jan-07,1.9611
1-Feb-07,1.9686
2-Feb-07,1.9662
5-Feb-07,1.9600
6-Feb-07,1.9693
7-Feb-07,1.9699
8-Feb-07,1.9586
9-Feb-07,1.9512
12-Feb-07,1.9474
13-Feb-07,1.9443
14-Feb-07,1.9628
15-Feb-07,1.9532
16-Feb-07,1.9499
19-Feb-07,0.0000
20-Feb-07,1.9547
21-Feb-07,1.9524
22-Feb-07,1.9571
23-Feb-07,1.9639
26-Feb-07,1.9631
27-Feb-07,1.9661
28-Feb-07,1.9613
1-Mar-07,1.9579
2-Mar-07,1.9458
5-Mar-07,1.9235
6-Mar-07,1.9270
7-Mar-07,1.9315
8-Mar-07,1.9300
9-Mar-07,1.9318
12-Mar-07,1.9291
13-Mar-07,1.9322
14-Mar-07,1.9337
15-Mar-07,1.9365
16-Mar-07,1.9423
19-Mar-07,1.9460
20-Mar-07,1.9580
21-Mar-07,1.9596
22-Mar-07,1.9672
23-Mar-07,1.9632
26-Mar-07,1.9694
27-Mar-07,1.9664
28-Mar-07,1.9611
29-Mar-07,1.9627
30-Mar-07,1.9685
2-Apr-07,1.9786
3-Apr-07,1.9781
4-Apr-07,1.9756
5-Apr-07,1.9708
6-Apr-07,1.9655
9-Apr-07,1.9608
10-Apr-07,1.9718
11-Apr-07,1.9786
12-Apr-07,1.9769
13-Apr-07,1.9829
16-Apr-07,1.9907
17-Apr-07,2.0061
18-Apr-07,2.0041
19-Apr-07,2.0029
20-Apr-07,2.0047
23-Apr-07,2.0017
24-Apr-07,2.0028
25-Apr-07,2.0042
26-Apr-07,1.9903
27-Apr-07,1.9985
30-Apr-07,2.0000
1-May-07,1.9993
2-May-07,1.9910
3-May-07,1.9878
4-May-07,1.9931
7-May-07,1.9944
8-May-07,1.9902
9-May-07,1.9963
10-May-07,1.9833
11-May-07,1.9824
14-May-07,1.9803
15-May-07,1.9862
16-May-07,1.9774
17-May-07,1.9748
18-May-07,1.9755
21-May-07,1.9695
22-May-07,1.9768
23-May-07,1.9879
24-May-07,1.9852
25-May-07,1.9845
28-May-07,0.0000
29-May-07,1.9814
30-May-07,1.9747
31-May-07,1.9797
1-Jun-07,1.9804
4-Jun-07,1.9922
5-Jun-07,1.9941
6-Jun-07,1.9915
7-Jun-07,1.9798
8-Jun-07,1.9657
11-Jun-07,1.9686
12-Jun-07,1.9750
13-Jun-07,1.9728
14-Jun-07,1.9696
15-Jun-07,1.9765
18-Jun-07,1.9822
19-Jun-07,1.9884
20-Jun-07,1.9937
21-Jun-07,1.9924
22-Jun-07,1.9975
25-Jun-07,1.9962
26-Jun-07,1.9997
27-Jun-07,1.9965
28-Jun-07,2.0022
29-Jun-07,2.0063
2-Jul-07,2.0161
3-Jul-07,2.0168
4-Jul-07,0.0000
5-Jul-07,2.0114
6-Jul-07,2.0119
9-Jul-07,2.0166
10-Jul-07,2.0248
11-Jul-07,2.0320
12-Jul-07,2.0288
13-Jul-07,2.0344
16-Jul-07,2.0374
17-Jul-07,2.0455
18-Jul-07,2.0534
19-Jul-07,2.0490
20-Jul-07,2.0566
23-Jul-07,2.0585
24-Jul-07,2.0626
25-Jul-07,2.0511
26-Jul-07,2.0488
27-Jul-07,2.0290
30-Jul-07,2.0238
31-Jul-07,2.0364
1-Aug-07,2.0309
2-Aug-07,2.0346
3-Aug-07,2.0426
6-Aug-07,2.0293
7-Aug-07,2.0202
8-Aug-07,2.0368
9-Aug-07,2.0271
10-Aug-07,2.0219
13-Aug-07,2.0123
14-Aug-07,2.0000
15-Aug-07,1.9923
16-Aug-07,1.9829
17-Aug-07,1.9828
20-Aug-07,1.9830
21-Aug-07,1.9813
22-Aug-07,1.9916
23-Aug-07,2.0035
24-Aug-07,2.0099
27-Aug-07,2.0134
28-Aug-07,2.0065
29-Aug-07,2.0182
30-Aug-07,2.0160
31-Aug-07,2.0165
3-Sep-07,2.0165
4-Sep-07,2.0109
5-Sep-07,2.0221
6-Sep-07,2.0242
7-Sep-07,2.0283
10-Sep-07,2.0288
11-Sep-07,2.0319
12-Sep-07,2.0314
13-Sep-07,2.0278
14-Sep-07,2.0067
17-Sep-07,1.9920
18-Sep-07,1.9973
19-Sep-07,1.9983
20-Sep-07,2.0132
21-Sep-07,2.0208
24-Sep-07,2.0222
25-Sep-07,2.0169
26-Sep-07,2.0159
27-Sep-07,2.0235
28-Sep-07,2.0389
1-Oct-07,2.0436
2-Oct-07,2.0417
3-Oct-07,2.0369
4-Oct-07,2.0392
5-Oct-07,2.0436
8-Oct-07,2.0436
9-Oct-07,2.0331
10-Oct-07,2.0432
11-Oct-07,2.0342
12-Oct-07,2.0340
15-Oct-07,2.0419
16-Oct-07,2.0327
17-Oct-07,2.0387
18-Oct-07,2.0457
19-Oct-07,2.0484
22-Oct-07,2.0279
23-Oct-07,2.0495
24-Oct-07,2.0491
25-Oct-07,2.0485
26-Oct-07,2.0514
29-Oct-07,2.0609
30-Oct-07,2.0671
31-Oct-07,2.0777
1-Nov-07,2.0818
2-Nov-07,2.0820
5-Nov-07,2.0799
6-Nov-07,2.0859
7-Nov-07,2.1045
8-Nov-07,2.1104
9-Nov-07,2.0911
12-Nov-07,0.0000
13-Nov-07,2.0729
14-Nov-07,2.0586
15-Nov-07,2.0483
16-Nov-07,2.0480
19-Nov-07,2.0478
20-Nov-07,2.0652
21-Nov-07,2.0585
22-Nov-07,2.0585
23-Nov-07,2.0564
26-Nov-07,2.0681
27-Nov-07,2.0653
28-Nov-07,2.0688
29-Nov-07,2.0642
30-Nov-07,2.0567
3-Dec-07,2.0658
4-Dec-07,2.0577
5-Dec-07,2.0288
6-Dec-07,2.0289
7-Dec-07,2.0289
10-Dec-07,2.0457
11-Dec-07,2.0387
12-Dec-07,2.0494
13-Dec-07,2.0395
14-Dec-07,2.0197
17-Dec-07,2.0168
18-Dec-07,2.0140
19-Dec-07,1.9931
20-Dec-07,1.9821
21-Dec-07,1.9833
24-Dec-07,1.9774
25-Dec-07,0.0000
26-Dec-07,1.9833
27-Dec-07,1.9907
28-Dec-07,1.9929
31-Dec-07,1.9843
1-Jan-08,0.0000
2-Jan-08,1.9824
3-Jan-08,1.9733
4-Jan-08,1.9757
7-Jan-08,1.9703
8-Jan-08,1.9731
9-Jan-08,1.9564
10-Jan-08,1.9565
11-Jan-08,1.9592
14-Jan-08,1.9583
15-Jan-08,1.9671
16-Jan-08,1.9638
17-Jan-08,1.9744
18-Jan-08,1.9529
21-Jan-08,0.0000
22-Jan-08,1.9577
23-Jan-08,1.9515
24-Jan-08,1.9733
25-Jan-08,1.9802
28-Jan-08,1.9857
29-Jan-08,1.9857
30-Jan-08,1.9880
31-Jan-08,1.9895
1-Feb-08,1.9687
4-Feb-08,1.9777
5-Feb-08,1.9626
6-Feb-08,1.9604
7-Feb-08,1.9420
8-Feb-08,1.9473
11-Feb-08,1.9486
12-Feb-08,1.9622
13-Feb-08,1.9618
14-Feb-08,1.9708
15-Feb-08,1.9613
18-Feb-08,0.0000
19-Feb-08,1.9511
20-Feb-08,1.9405
21-Feb-08,1.9614
22-Feb-08,1.9668
25-Feb-08,1.9668
26-Feb-08,1.9747
27-Feb-08,1.9923
28-Feb-08,1.9879
29-Feb-08,1.9864
3-Mar-08,1.9850
4-Mar-08,1.9854
5-Mar-08,1.9939
6-Mar-08,2.0073
7-Mar-08,2.0128
10-Mar-08,2.0166
11-Mar-08,2.0041
12-Mar-08,2.0211
13-Mar-08,2.0311
14-Mar-08,2.0294
17-Mar-08,2.0008
18-Mar-08,2.0216
19-Mar-08,1.9858
20-Mar-08,1.9823
21-Mar-08,1.9826
24-Mar-08,1.9852
25-Mar-08,1.9997
26-Mar-08,2.0019
27-Mar-08,2.0097
28-Mar-08,1.9890
31-Mar-08,1.9855
1-Apr-08,1.9774
2-Apr-08,1.9827
3-Apr-08,1.9961
4-Apr-08,1.9947
7-Apr-08,1.9855
8-Apr-08,1.9690
9-Apr-08,1.9726
10-Apr-08,1.9742
11-Apr-08,1.9707
14-Apr-08,1.9816
15-Apr-08,1.9627
16-Apr-08,1.9756
17-Apr-08,1.9908
18-Apr-08,1.9965
21-Apr-08,1.9813
22-Apr-08,1.9994
23-Apr-08,1.9786
24-Apr-08,1.9716
25-Apr-08,1.9833
28-Apr-08,1.9908
29-Apr-08,1.9747
30-Apr-08,1.9847
1-May-08,1.9749
2-May-08,1.9756
5-May-08,1.9679
6-May-08,1.9747
7-May-08,1.9522
8-May-08,1.9543
9-May-08,1.9486
12-May-08,1.9616
13-May-08,1.9470
14-May-08,1.9451
15-May-08,1.9488
16-May-08,1.9580
19-May-08,1.9472
20-May-08,1.9705
21-May-08,1.9669
22-May-08,1.9785
23-May-08,1.9818
26-May-08,0.0000
27-May-08,1.9751
28-May-08,1.9806
29-May-08,1.9759
30-May-08,1.9793
2-Jun-08,1.9666
3-Jun-08,1.9650
4-Jun-08,1.9548
5-Jun-08,1.9563
6-Jun-08,1.9695
9-Jun-08,1.9758
10-Jun-08,1.9543
11-Jun-08,1.9646
12-Jun-08,1.9467
13-Jun-08,1.9496
16-Jun-08,1.9637
17-Jun-08,1.9544
18-Jun-08,1.9570
19-Jun-08,1.9729
20-Jun-08,1.9737
23-Jun-08,1.9609
24-Jun-08,1.9707
25-Jun-08,1.9672
26-Jun-08,1.9873
27-Jun-08,1.9938
30-Jun-08,1.9906
1-Jul-08,1.9930
2-Jul-08,1.9925
3-Jul-08,1.9825
4-Jul-08,0.0000
7-Jul-08,1.9697
8-Jul-08,1.9685
9-Jul-08,1.9812
10-Jul-08,1.9777
11-Jul-08,1.9895
14-Jul-08,1.9925
15-Jul-08,2.0036
16-Jul-08,1.9995
17-Jul-08,2.0038
18-Jul-08,1.9985
21-Jul-08,1.9979
22-Jul-08,1.9941
23-Jul-08,2.0021
24-Jul-08,1.9832
25-Jul-08,1.9880
28-Jul-08,1.9943
29-Jul-08,1.9805
30-Jul-08,1.9810
31-Jul-08,1.9806
1-Aug-08,1.9743
4-Aug-08,1.9606
5-Aug-08,1.9532
6-Aug-08,1.9479
7-Aug-08,1.9439
8-Aug-08,1.9193
11-Aug-08,1.9144
12-Aug-08,1.9005
13-Aug-08,1.8682
14-Aug-08,1.8715
15-Aug-08,1.8651
18-Aug-08,1.8673
19-Aug-08,1.8655
20-Aug-08,1.8603
21-Aug-08,1.8758
22-Aug-08,1.8544
25-Aug-08,1.8587
26-Aug-08,1.8387
27-Aug-08,1.8318
28-Aug-08,1.8264
29-Aug-08,1.8190
1-Sep-08,0.0000
2-Sep-08,1.7853
3-Sep-08,1.7795
4-Sep-08,1.7689
5-Sep-08,1.7687
8-Sep-08,1.7543
9-Sep-08,1.7672
10-Sep-08,1.7547
11-Sep-08,1.7497
12-Sep-08,1.7896
15-Sep-08,1.7877
16-Sep-08,1.7802
17-Sep-08,1.7895
18-Sep-08,1.8186
19-Sep-08,1.8297
22-Sep-08,1.8484
23-Sep-08,1.8558
24-Sep-08,1.8502
25-Sep-08,1.8406
26-Sep-08,1.8400
29-Sep-08,1.8044
30-Sep-08,1.7804
1-Oct-08,1.7804
2-Oct-08,1.7655
3-Oct-08,1.7740
6-Oct-08,1.7380
7-Oct-08,1.7592
8-Oct-08,1.7310
9-Oct-08,1.7225
10-Oct-08,1.7037
13-Oct-08,0.0000
14-Oct-08,1.7482
15-Oct-08,1.7432
16-Oct-08,1.7243
17-Oct-08,1.7307
20-Oct-08,1.7134
21-Oct-08,1.6837
22-Oct-08,1.6174
23-Oct-08,1.6181
24-Oct-08,1.5631
27-Oct-08,1.5472
28-Oct-08,1.5591
29-Oct-08,1.6298
30-Oct-08,1.6270
31-Oct-08,1.6165
3-Nov-08,1.5855
4-Nov-08,1.6095
5-Nov-08,1.6156
6-Nov-08,1.5814
7-Nov-08,1.5788
10-Nov-08,1.5639
11-Nov-08,0.0000
12-Nov-08,1.5012
13-Nov-08,1.4799
14-Nov-08,1.4860
17-Nov-08,1.5030
18-Nov-08,1.5042
19-Nov-08,1.5095
20-Nov-08,1.4789
21-Nov-08,1.4816
24-Nov-08,1.5177
25-Nov-08,1.5349
26-Nov-08,1.5218
27-Nov-08,0.0000
28-Nov-08,1.5348
1-Dec-08,1.4840
2-Dec-08,1.4949
3-Dec-08,1.4783
4-Dec-08,1.4791
5-Dec-08,1.4606
8-Dec-08,1.4831
9-Dec-08,1.4776
10-Dec-08,1.4830
11-Dec-08,1.4953
12-Dec-08,1.4874
15-Dec-08,1.5278
16-Dec-08,1.5320
17-Dec-08,1.5457
18-Dec-08,1.5103
19-Dec-08,1.4854
22-Dec-08,1.4805
23-Dec-08,1.4761
24-Dec-08,1.4673
25-Dec-08,0.0000
26-Dec-08,1.4700
29-Dec-08,1.4591
30-Dec-08,1.4395
31-Dec-08,1.4619
1-Jan-09,0.0000
2-Jan-09,1.4520
5-Jan-09,1.4602
6-Jan-09,1.4777
7-Jan-09,1.5254
8-Jan-09,1.5190
9-Jan-09,1.5239
12-Jan-09,1.4827
13-Jan-09,1.4528
14-Jan-09,1.4617
15-Jan-09,1.4602
16-Jan-09,1.4737
19-Jan-09,0.0000
20-Jan-09,1.4023
21-Jan-09,1.3728
22-Jan-09,1.3840
23-Jan-09,1.3658
26-Jan-09,1.3960
27-Jan-09,1.4148
28-Jan-09,1.4317
29-Jan-09,1.4262
30-Jan-09,1.4413
2-Feb-09,1.4228
3-Feb-09,1.4394
4-Feb-09,1.4472
5-Feb-09,1.4633
6-Feb-09,1.4775
9-Feb-09,1.4936
10-Feb-09,1.4604
11-Feb-09,1.4367
12-Feb-09,1.4248
13-Feb-09,1.4422
16-Feb-09,0.0000
17-Feb-09,1.4224
18-Feb-09,1.4235
19-Feb-09,1.4307
20-Feb-09,1.4333
23-Feb-09,1.4553
24-Feb-09,1.4408
25-Feb-09,1.4265
26-Feb-09,1.4342
27-Feb-09,1.4276
2-Mar-09,1.3989
3-Mar-09,1.4034
4-Mar-09,1.4142
5-Mar-09,1.4124
6-Mar-09,1.4110
9-Mar-09,1.3757
10-Mar-09,1.3840
11-Mar-09,1.3780
12-Mar-09,1.3811
13-Mar-09,1.3972
16-Mar-09,1.4091
17-Mar-09,1.4018
18-Mar-09,1.3974
19-Mar-09,1.4584
20-Mar-09,1.4435
23-Mar-09,1.4496
24-Mar-09,1.4730
25-Mar-09,1.4585
26-Mar-09,1.4497
27-Mar-09,1.4325
30-Mar-09,1.4148
31-Mar-09,1.4300
1-Apr-09,1.4402
2-Apr-09,1.4700
3-Apr-09,1.4801
6-Apr-09,1.4712
7-Apr-09,1.4744
8-Apr-09,1.4692
9-Apr-09,1.4623
10-Apr-09,1.4635
13-Apr-09,1.4831
14-Apr-09,1.4907
15-Apr-09,1.4990
16-Apr-09,1.4909
17-Apr-09,1.4778
20-Apr-09,1.4532
21-Apr-09,1.4688
22-Apr-09,1.4496
23-Apr-09,1.4635
24-Apr-09,1.4697
27-Apr-09,1.4678
28-Apr-09,1.4607
29-Apr-09,1.4802
30-Apr-09,1.4799
1-May-09,1.4881
4-May-09,1.4985
5-May-09,1.5099
6-May-09,1.5063
7-May-09,1.5019
8-May-09,1.5090
11-May-09,1.5145
12-May-09,1.5240
13-May-09,1.5165
14-May-09,1.5195
15-May-09,1.5222
18-May-09,1.5309
19-May-09,1.5501
20-May-09,1.5670
21-May-09,1.5763
22-May-09,1.5892
25-May-09,0.0000
26-May-09,1.5938
27-May-09,1.6068
28-May-09,1.5956
29-May-09,1.6160
1-Jun-09,1.6448
2-Jun-09,1.6515
3-Jun-09,1.6405
4-Jun-09,1.6173
5-Jun-09,1.6017
8-Jun-09,1.5976
9-Jun-09,1.6267
10-Jun-09,1.6334
11-Jun-09,1.6547
12-Jun-09,1.6523
15-Jun-09,1.6268
16-Jun-09,1.6446
17-Jun-09,1.6293
18-Jun-09,1.6369
19-Jun-09,1.6537
22-Jun-09,1.6343
23-Jun-09,1.6344
24-Jun-09,1.6486
25-Jun-09,1.6336
26-Jun-09,1.6498
29-Jun-09,1.6533
30-Jun-09,1.6452
1-Jul-09,1.6524
2-Jul-09,1.6398
3-Jul-09,1.6336
6-Jul-09,1.6230
7-Jul-09,1.6158
8-Jul-09,1.6027
9-Jul-09,1.6301
10-Jul-09,1.6185
13-Jul-09,1.6179
14-Jul-09,1.6294
15-Jul-09,1.6439
16-Jul-09,1.6417
17-Jul-09,1.6330
20-Jul-09,1.6494
21-Jul-09,1.6419
22-Jul-09,1.6439
23-Jul-09,1.6562
24-Jul-09,1.6432
27-Jul-09,1.6486
28-Jul-09,1.6477
29-Jul-09,1.6379
30-Jul-09,1.6483
31-Jul-09,1.6713
3-Aug-09,1.6956
4-Aug-09,1.6932
5-Aug-09,1.6977
6-Aug-09,1.6774
7-Aug-09,1.6669
10-Aug-09,1.6487
11-Aug-09,1.6501
12-Aug-09,1.6538
13-Aug-09,1.6580
14-Aug-09,1.6529
17-Aug-09,1.6323
18-Aug-09,1.6418
19-Aug-09,1.6555
20-Aug-09,1.6494
21-Aug-09,1.6503
24-Aug-09,1.6417
25-Aug-09,1.6430
26-Aug-09,1.6235
27-Aug-09,1.6212
28-Aug-09,1.6331
31-Aug-09,1.6314
1-Sep-09,1.6168
2-Sep-09,1.6269
3-Sep-09,1.6354
4-Sep-09,1.6378
7-Sep-09,0.0000
8-Sep-09,1.6512
9-Sep-09,1.6557
10-Sep-09,1.6649
11-Sep-09,1.6695
14-Sep-09,1.6588
15-Sep-09,1.6436
16-Sep-09,1.6501
17-Sep-09,1.6522
18-Sep-09,1.6266
21-Sep-09,1.6228
22-Sep-09,1.6380
23-Sep-09,1.6404
24-Sep-09,1.6068
25-Sep-09,1.5967
28-Sep-09,1.5910
29-Sep-09,1.5924
30-Sep-09,1.6004
1-Oct-09,1.5950
2-Oct-09,1.5878
5-Oct-09,1.5926
6-Oct-09,1.5904
7-Oct-09,1.5899
8-Oct-09,1.6090
9-Oct-09,1.5896
12-Oct-09,0.0000
13-Oct-09,1.5896
14-Oct-09,1.5974
15-Oct-09,1.6249
16-Oct-09,1.6350
19-Oct-09,1.6400
20-Oct-09,1.6380
21-Oct-09,1.6610
22-Oct-09,1.6595
23-Oct-09,1.6351
26-Oct-09,1.6351
27-Oct-09,1.6334
28-Oct-09,1.6375
29-Oct-09,1.6559
30-Oct-09,1.6479
2-Nov-09,1.6410
3-Nov-09,1.6383
4-Nov-09,1.6571
5-Nov-09,1.6565
6-Nov-09,1.6586
9-Nov-09,1.6721
10-Nov-09,1.6681
11-Nov-09,0.0000
12-Nov-09,1.6543
13-Nov-09,1.6657
16-Nov-09,1.6795
17-Nov-09,1.6768
18-Nov-09,1.6756
19-Nov-09,1.6658
20-Nov-09,1.6529
23-Nov-09,1.6599
24-Nov-09,1.6577
25-Nov-09,1.6671
26-Nov-09,0.0000
27-Nov-09,1.6494
30-Nov-09,1.6409
1-Dec-09,1.6626
2-Dec-09,1.6641
3-Dec-09,1.6578
4-Dec-09,1.6515
7-Dec-09,1.6429
8-Dec-09,1.6302
9-Dec-09,1.6242
10-Dec-09,1.6257
11-Dec-09,1.6236
14-Dec-09,1.6285
15-Dec-09,1.6234
16-Dec-09,1.6369
17-Dec-09,1.6135
18-Dec-09,1.6083
21-Dec-09,1.6083
22-Dec-09,1.5956
23-Dec-09,1.5955
24-Dec-09,1.5941
25-Dec-09,0.0000
28-Dec-09,1.6001
29-Dec-09,1.5892
30-Dec-09,1.6050
31-Dec-09,1.6167
1-Jan-10,0.0000
4-Jan-10,1.6109
5-Jan-10,1.6009
6-Jan-10,1.6016
7-Jan-10,1.5912
8-Jan-10,1.5993
11-Jan-10,1.6146
12-Jan-10,1.6181
13-Jan-10,1.6288
14-Jan-10,1.6320
15-Jan-10,1.6240
18-Jan-10,0.0000
19-Jan-10,1.6370
20-Jan-10,1.6287
21-Jan-10,1.6214
22-Jan-10,1.6120
25-Jan-10,1.6236
26-Jan-10,1.6109
27-Jan-10,1.6204
28-Jan-10,1.6242
29-Jan-10,1.6009
1-Feb-10,1.5924
2-Feb-10,1.5968
3-Feb-10,1.5915
4-Feb-10,1.5763
5-Feb-10,1.5619
8-Feb-10,1.5650
9-Feb-10,1.5679
10-Feb-10,1.5606
11-Feb-10,1.5674
12-Feb-10,1.5669
15-Feb-10,0.0000
16-Feb-10,1.5732
17-Feb-10,1.5704
18-Feb-10,1.5582
19-Feb-10,1.5437
22-Feb-10,1.5477
23-Feb-10,1.5464
24-Feb-10,1.5432
25-Feb-10,1.5201
26-Feb-10,1.5239
1-Mar-10,1.4974
2-Mar-10,1.4940
3-Mar-10,1.5124
4-Mar-10,1.5031
5-Mar-10,1.5115
8-Mar-10,1.5060
9-Mar-10,1.5003
10-Mar-10,1.4977
11-Mar-10,1.5052
12-Mar-10,1.5188
15-Mar-10,1.5043
16-Mar-10,1.5192
17-Mar-10,1.5296
18-Mar-10,1.5247
19-Mar-10,1.5014
22-Mar-10,1.5071
23-Mar-10,1.5067
24-Mar-10,1.4914
25-Mar-10,1.4884
26-Mar-10,1.4906
29-Mar-10,1.4969
30-Mar-10,1.5090
31-Mar-10,1.5186
1-Apr-10,1.5290
2-Apr-10,1.5197
5-Apr-10,1.5284
6-Apr-10,1.5230
7-Apr-10,1.5246
8-Apr-10,1.5272
9-Apr-10,1.5371
12-Apr-10,1.5368
13-Apr-10,1.5416
14-Apr-10,1.5484
15-Apr-10,1.5465
16-Apr-10,1.5395
19-Apr-10,1.5263
20-Apr-10,1.5375
21-Apr-10,1.5397
22-Apr-10,1.5368
23-Apr-10,1.5363
26-Apr-10,1.5466
27-Apr-10,1.5285
28-Apr-10,1.5160
29-Apr-10,1.5303
30-Apr-10,1.5308
3-May-10,1.5242
4-May-10,1.5135
5-May-10,1.5134
6-May-10,1.4889
7-May-10,1.4739
10-May-10,1.4980
11-May-10,1.4952
12-May-10,1.4855
13-May-10,1.4659
14-May-10,1.4557
17-May-10,1.4388
18-May-10,1.4439
19-May-10,1.4349
20-May-10,1.4344
21-May-10,1.4466
24-May-10,1.4437
25-May-10,1.4352
26-May-10,1.4401
27-May-10,1.4569
28-May-10,1.4492
31-May-10,0.0000
1-Jun-10,1.4673
2-Jun-10,1.4641
3-Jun-10,1.4616
4-Jun-10,1.4493
7-Jun-10,1.4498
8-Jun-10,1.4422
9-Jun-10,1.4585
10-Jun-10,1.4674
11-Jun-10,1.4545
14-Jun-10,1.4770
15-Jun-10,1.4827
16-Jun-10,1.4838
17-Jun-10,1.4806
18-Jun-10,1.4787
21-Jun-10,1.4826
22-Jun-10,1.4850
23-Jun-10,1.4952
24-Jun-10,1.4986
25-Jun-10,1.4985
28-Jun-10,1.5098
29-Jun-10,1.5081
30-Jun-10,1.4947
1-Jul-10,1.5126
2-Jul-10,1.5179
5-Jul-10,0.0000
6-Jul-10,1.5180
7-Jul-10,1.5179
8-Jul-10,1.5157
9-Jul-10,1.5095
12-Jul-10,1.5016
13-Jul-10,1.5175
14-Jul-10,1.5284
15-Jul-10,1.5376
16-Jul-10,1.5289
19-Jul-10,1.5222
20-Jul-10,1.5255
21-Jul-10,1.5201
22-Jul-10,1.5283
23-Jul-10,1.5425
26-Jul-10,1.5490
27-Jul-10,1.5538
28-Jul-10,1.5611
29-Jul-10,1.5591
30-Jul-10,1.5714
2-Aug-10,1.5897
3-Aug-10,1.5941
4-Aug-10,1.5887
5-Aug-10,1.5860
6-Aug-10,1.5979
9-Aug-10,1.5945
10-Aug-10,1.5776
11-Aug-10,1.5688
12-Aug-10,1.5573
13-Aug-10,1.5580
16-Aug-10,1.5679
17-Aug-10,1.5586
18-Aug-10,1.5619
19-Aug-10,1.5612
20-Aug-10,1.5515
23-Aug-10,1.5532
24-Aug-10,1.5471
25-Aug-10,1.5460
26-Aug-10,1.5574
27-Aug-10,1.5528
30-Aug-10,1.5473
31-Aug-10,1.5358
1-Sep-10,1.5472
2-Sep-10,1.5393
3-Sep-10,1.5452
6-Sep-10,0.0000
7-Sep-10,1.5315
8-Sep-10,1.5513
9-Sep-10,1.5448
10-Sep-10,1.5387
13-Sep-10,1.5466
14-Sep-10,1.5559
15-Sep-10,1.5641
16-Sep-10,1.5612
17-Sep-10,1.5635
20-Sep-10,1.5564
21-Sep-10,1.5551
22-Sep-10,1.5649
23-Sep-10,1.5723
24-Sep-10,1.5829
27-Sep-10,1.5851
28-Sep-10,1.5808
29-Sep-10,1.5812
30-Sep-10,1.5731
1-Oct-10,1.5829
4-Oct-10,1.5849
5-Oct-10,1.5915
6-Oct-10,1.5903
7-Oct-10,1.5930
8-Oct-10,1.5951
11-Oct-10,0.0000
12-Oct-10,1.5799
13-Oct-10,1.5843
14-Oct-10,1.5992
15-Oct-10,1.6027
18-Oct-10,1.5907
19-Oct-10,1.5739
20-Oct-10,1.5857
21-Oct-10,1.5753
22-Oct-10,1.5677
25-Oct-10,1.5748
26-Oct-10,1.5871
27-Oct-10,1.5782
28-Oct-10,1.5945
29-Oct-10,1.6020
1-Nov-10,1.6050
2-Nov-10,1.6010
3-Nov-10,1.6080
4-Nov-10,1.6282
5-Nov-10,1.6211
8-Nov-10,1.6150
9-Nov-10,1.6050
10-Nov-10,1.6071
11-Nov-10,0.0000
12-Nov-10,1.6172
15-Nov-10,1.6064
16-Nov-10,1.5881
17-Nov-10,1.5941
18-Nov-10,1.6010
19-Nov-10,1.5961
22-Nov-10,1.5932
23-Nov-10,1.5824
24-Nov-10,1.5774
25-Nov-10,0.0000
26-Nov-10,1.5616
29-Nov-10,1.5557
30-Nov-10,1.5578
1-Dec-10,1.5603
2-Dec-10,1.5610
3-Dec-10,1.5723
6-Dec-10,1.5680
7-Dec-10,1.5802
8-Dec-10,1.5792
9-Dec-10,1.5733
10-Dec-10,1.5809
13-Dec-10,1.5882
14-Dec-10,1.5795
15-Dec-10,1.5613
16-Dec-10,1.5612
17-Dec-10,1.5480
20-Dec-10,1.5521
21-Dec-10,1.5462
22-Dec-10,1.5390
23-Dec-10,1.5400
24-Dec-10,0.0000
27-Dec-10,1.5382
28-Dec-10,1.5361
29-Dec-10,1.5463
30-Dec-10,1.5392
31-Dec-10,0.0000
3-Jan-11,1.5490
4-Jan-11,1.5586
5-Jan-11,1.5497
6-Jan-11,1.5490
7-Jan-11,1.5560
10-Jan-11,1.5583
11-Jan-11,1.5628
12-Jan-11,1.5716
13-Jan-11,1.5870
14-Jan-11,1.5874
17-Jan-11,0.0000
18-Jan-11,1.6000
19-Jan-11,1.5991
20-Jan-11,1.5875
21-Jan-11,1.5997
24-Jan-11,1.5995
25-Jan-11,1.5818
26-Jan-11,1.5886
27-Jan-11,1.5905
28-Jan-11,1.5838
31-Jan-11,1.6042
1-Feb-11,1.6124
2-Feb-11,1.6167
3-Feb-11,1.6159
4-Feb-11,1.6089
7-Feb-11,1.6111
8-Feb-11,1.6091
9-Feb-11,1.6089
10-Feb-11,1.6132
11-Feb-11,1.5986
14-Feb-11,1.6023
15-Feb-11,1.6128
16-Feb-11,1.6063
17-Feb-11,1.6172
18-Feb-11,1.6245
21-Feb-11,0.0000
22-Feb-11,1.6129
23-Feb-11,1.6221
24-Feb-11,1.6106
25-Feb-11,1.6078
28-Feb-11,1.6247
1-Mar-11,1.6309
2-Mar-11,1.6311
3-Mar-11,1.6266
4-Mar-11,1.6250
7-Mar-11,1.6204
8-Mar-11,1.6164
9-Mar-11,1.6202
10-Mar-11,1.6063
11-Mar-11,1.6033
14-Mar-11,1.6181
15-Mar-11,1.6064
16-Mar-11,1.6028
17-Mar-11,1.6143
18-Mar-11,1.6187
21-Mar-11,1.6276
22-Mar-11,1.6387
23-Mar-11,1.6246
24-Mar-11,1.6159
25-Mar-11,1.6086
28-Mar-11,1.6024
29-Mar-11,1.5983
30-Mar-11,1.6038
31-Mar-11,1.6048
1-Apr-11,1.6132
4-Apr-11,1.6129
5-Apr-11,1.6282
6-Apr-11,1.6314
7-Apr-11,1.6304
8-Apr-11,1.6341
11-Apr-11,1.6386
12-Apr-11,1.6263
13-Apr-11,1.6285
14-Apr-11,1.6350
15-Apr-11,1.6325
18-Apr-11,1.6229
19-Apr-11,1.6315
20-Apr-11,1.6405
21-Apr-11,1.6572
22-Apr-11,1.6517
25-Apr-11,1.6497
26-Apr-11,1.6465
27-Apr-11,1.6530
28-Apr-11,1.6636
29-Apr-11,1.6691
2-May-11,1.6690
3-May-11,1.6536
4-May-11,1.6524
5-May-11,1.6427
6-May-11,1.6417
9-May-11,1.6338
10-May-11,1.6331
11-May-11,1.6412
12-May-11,1.6290
13-May-11,1.6179
16-May-11,1.6240
17-May-11,1.6206
18-May-11,1.6148
19-May-11,1.6179
20-May-11,1.6222
23-May-11,1.6102
24-May-11,1.6185
25-May-11,1.6277
26-May-11,1.6346
27-May-11,1.6494
30-May-11,0.0000
31-May-11,1.6439
1-Jun-11,1.6391
2-Jun-11,1.6325
3-Jun-11,1.6397
6-Jun-11,1.6362
7-Jun-11,1.6444
8-Jun-11,1.6381
9-Jun-11,1.6382
10-Jun-11,1.6254
13-Jun-11,1.6308
14-Jun-11,1.6388
15-Jun-11,1.6218
16-Jun-11,1.6130
17-Jun-11,1.6186
20-Jun-11,1.6206
21-Jun-11,1.6232
22-Jun-11,1.6131
23-Jun-11,1.5977
24-Jun-11,1.5985
27-Jun-11,1.5972
28-Jun-11,1.6016
29-Jun-11,1.6070
30-Jun-11,1.6067
1-Jul-11,1.6070
4-Jul-11,0.0000
5-Jul-11,1.6085
6-Jul-11,1.5998
7-Jul-11,1.5967
8-Jul-11,1.6030
11-Jul-11,1.5932
12-Jul-11,1.5940
13-Jul-11,1.6111
14-Jul-11,1.6125
15-Jul-11,1.6149
18-Jul-11,1.6024
19-Jul-11,1.6135
20-Jul-11,1.6139
21-Jul-11,1.6301
22-Jul-11,1.6319
25-Jul-11,1.6285
26-Jul-11,1.6392
27-Jul-11,1.6357
28-Jul-11,1.6338
29-Jul-11,1.6455
1-Aug-11,1.6278
2-Aug-11,1.6287
3-Aug-11,1.6406
4-Aug-11,1.6308
5-Aug-11,1.6362
8-Aug-11,1.6354
9-Aug-11,1.6194
10-Aug-11,1.6169
11-Aug-11,1.6228
12-Aug-11,1.6284
15-Aug-11,1.6387
16-Aug-11,1.6424
17-Aug-11,1.6591
18-Aug-11,1.6489
19-Aug-11,1.6544
22-Aug-11,1.6452
23-Aug-11,1.6509
24-Aug-11,1.6375
25-Aug-11,1.6289
26-Aug-11,1.6321
29-Aug-11,1.6398
30-Aug-11,1.6279
31-Aug-11,1.6269
1-Sep-11,1.6179
2-Sep-11,1.6190
5-Sep-11,0.0000
6-Sep-11,1.5954
7-Sep-11,1.5948
8-Sep-11,1.6021
9-Sep-11,1.5870
12-Sep-11,1.5814
13-Sep-11,1.5805
14-Sep-11,1.5773
15-Sep-11,1.5808
16-Sep-11,1.5802
19-Sep-11,1.5674
20-Sep-11,1.5718
21-Sep-11,1.5619
22-Sep-11,1.5358
23-Sep-11,1.5475
26-Sep-11,1.5553
27-Sep-11,1.5681
28-Sep-11,1.5648
29-Sep-11,1.5685
30-Sep-11,1.5624
3-Oct-11,1.5474
4-Oct-11,1.5403
5-Oct-11,1.5436
6-Oct-11,1.5398
7-Oct-11,1.5628
10-Oct-11,0.0000
11-Oct-11,1.5594
12-Oct-11,1.5757
13-Oct-11,1.5729
14-Oct-11,1.5808
17-Oct-11,1.5778
18-Oct-11,1.5654
19-Oct-11,1.5799
20-Oct-11,1.5726
21-Oct-11,1.5945
24-Oct-11,1.5986
25-Oct-11,1.5994
26-Oct-11,1.5905
27-Oct-11,1.6081
28-Oct-11,1.6130
31-Oct-11,1.6141
1-Nov-11,1.5946
2-Nov-11,1.5974
3-Nov-11,1.5959
4-Nov-11,1.6026
7-Nov-11,1.6024
8-Nov-11,1.6076
9-Nov-11,1.5958
10-Nov-11,1.5935
11-Nov-11,0.0000
14-Nov-11,1.5899
15-Nov-11,1.5818
16-Nov-11,1.5770
17-Nov-11,1.5801
18-Nov-11,1.5783
21-Nov-11,1.5662
22-Nov-11,1.5646
23-Nov-11,1.5511
24-Nov-11,0.0000
25-Nov-11,1.5467
28-Nov-11,1.5538
29-Nov-11,1.5625
30-Nov-11,1.5705
1-Dec-11,1.5698
2-Dec-11,1.5592
5-Dec-11,1.5689
6-Dec-11,1.5580
7-Dec-11,1.5691
8-Dec-11,1.5635
9-Dec-11,1.5642
12-Dec-11,1.5597
13-Dec-11,1.5528
14-Dec-11,1.5445
15-Dec-11,1.5486
16-Dec-11,1.5514
19-Dec-11,1.5531
20-Dec-11,1.5674
21-Dec-11,1.5680
22-Dec-11,1.5667
23-Dec-11,1.5615
26-Dec-11,0.0000
27-Dec-11,1.5671
28-Dec-11,1.5478
29-Dec-11,1.5386
30-Dec-11,1.5537
2-Jan-12,0.0000
3-Jan-12,1.5655
4-Jan-12,1.5638
5-Jan-12,1.5480
6-Jan-12,1.5431
9-Jan-12,1.5436
10-Jan-12,1.5489
11-Jan-12,1.5325
12-Jan-12,1.5325
13-Jan-12,1.5301
16-Jan-12,0.0000
17-Jan-12,1.5356
18-Jan-12,1.5410
19-Jan-12,1.5484
20-Jan-12,1.5540
23-Jan-12,1.5582
24-Jan-12,1.5595
25-Jan-12,1.5570
26-Jan-12,1.5706
27-Jan-12,1.5716
30-Jan-12,1.5690
31-Jan-12,1.5754
1-Feb-12,1.5849
2-Feb-12,1.5813
3-Feb-12,1.5779
6-Feb-12,1.5832
7-Feb-12,1.5891
8-Feb-12,1.5820
9-Feb-12,1.5838
10-Feb-12,1.5748
13-Feb-12,1.5780
14-Feb-12,1.5691
15-Feb-12,1.5710
16-Feb-12,1.5795
17-Feb-12,1.5813
20-Feb-12,0.0000
21-Feb-12,1.5796
22-Feb-12,1.5677
23-Feb-12,1.5700
24-Feb-12,1.5869
27-Feb-12,1.5845
28-Feb-12,1.5887
29-Feb-12,1.5951
1-Mar-12,1.5953
2-Mar-12,1.5852
5-Mar-12,1.5870
6-Mar-12,1.5720
7-Mar-12,1.5746
8-Mar-12,1.5822
9-Mar-12,1.5677
12-Mar-12,1.5615
13-Mar-12,1.5736
14-Mar-12,1.5686
15-Mar-12,1.5669
16-Mar-12,1.5845
19-Mar-12,1.5894
20-Mar-12,1.5857
21-Mar-12,1.5848
22-Mar-12,1.5807
23-Mar-12,1.5864
26-Mar-12,1.5939
27-Mar-12,1.5972
28-Mar-12,1.5855
29-Mar-12,1.5911
30-Mar-12,1.5985
2-Apr-12,1.6022
3-Apr-12,1.5966
4-Apr-12,1.5879
5-Apr-12,1.5822
6-Apr-12,1.5877
9-Apr-12,1.5879
10-Apr-12,1.5836
11-Apr-12,1.5892
12-Apr-12,1.5939
13-Apr-12,1.5851
16-Apr-12,1.5865
17-Apr-12,1.5931
18-Apr-12,1.6020
19-Apr-12,1.6058
20-Apr-12,1.6123
23-Apr-12,1.6102
24-Apr-12,1.6135
25-Apr-12,1.6146
26-Apr-12,1.6188
27-Apr-12,1.6239
30-Apr-12,1.6225
1-May-12,1.6221
2-May-12,1.6193
3-May-12,1.6185
4-May-12,1.6148
7-May-12,1.6192
8-May-12,1.6159
9-May-12,1.6130
10-May-12,1.6161
11-May-12,1.6080
14-May-12,1.6116
15-May-12,1.6025
16-May-12,1.5933
17-May-12,1.5823
18-May-12,1.5788
21-May-12,1.5790
22-May-12,1.5775
23-May-12,1.5691
24-May-12,1.5698
25-May-12,1.5648
28-May-12,0.0000
29-May-12,1.5630
30-May-12,1.5532
31-May-12,1.5405
1-Jun-12,1.5383
4-Jun-12,1.5382
5-Jun-12,1.5355
6-Jun-12,1.5475
7-Jun-12,1.5557
8-Jun-12,1.5433
11-Jun-12,1.5515
12-Jun-12,1.5562
13-Jun-12,1.5557
14-Jun-12,1.5533
15-Jun-12,1.5654
18-Jun-12,1.5665
19-Jun-12,1.5732
20-Jun-12,1.5750
21-Jun-12,1.5633
22-Jun-12,1.5582
25-Jun-12,1.5555
26-Jun-12,1.5620
27-Jun-12,1.5549
28-Jun-12,1.5503
29-Jun-12,1.5686
2-Jul-12,1.5679
3-Jul-12,1.5702
4-Jul-12,0.0000
5-Jul-12,1.5531
6-Jul-12,1.5480
9-Jul-12,1.5507
10-Jul-12,1.5506
11-Jul-12,1.5532
12-Jul-12,1.5425
13-Jul-12,1.5550
16-Jul-12,1.5635
17-Jul-12,1.5613
18-Jul-12,1.5636
19-Jul-12,1.5719
20-Jul-12,1.5630
23-Jul-12,1.5512
24-Jul-12,1.5521
25-Jul-12,1.5479
26-Jul-12,1.5683
27-Jul-12,1.5728
30-Jul-12,1.5694
31-Jul-12,1.5686
1-Aug-12,1.5596
2-Aug-12,1.5500
3-Aug-12,1.5650
6-Aug-12,1.5625
7-Aug-12,1.5658
8-Aug-12,1.5659
9-Aug-12,1.5623
10-Aug-12,1.5679
13-Aug-12,1.5690
14-Aug-12,1.5692
15-Aug-12,1.5686
16-Aug-12,1.5738
17-Aug-12,1.5697
20-Aug-12,1.5707
21-Aug-12,1.5788
22-Aug-12,1.5800
23-Aug-12,1.5882
24-Aug-12,1.5815
27-Aug-12,1.5800
28-Aug-12,1.5828
29-Aug-12,1.5839
30-Aug-12,1.5794
31-Aug-12,1.5864
3-Sep-12,0.0000
4-Sep-12,1.5889
5-Sep-12,1.5907
6-Sep-12,1.5922
7-Sep-12,1.6016
10-Sep-12,1.6009
11-Sep-12,1.6071
12-Sep-12,1.6111
13-Sep-12,1.6125
14-Sep-12,1.6244
17-Sep-12,1.6263
18-Sep-12,1.6251
19-Sep-12,1.6219
20-Sep-12,1.6198
21-Sep-12,1.6251
24-Sep-12,1.6199
25-Sep-12,1.6232
26-Sep-12,1.6145
27-Sep-12,1.6217
28-Sep-12,1.6132
1-Oct-12,1.6142
2-Oct-12,1.6186
3-Oct-12,1.6077
4-Oct-12,1.6165
5-Oct-12,1.6196
8-Oct-12,0.0000
9-Oct-12,1.5987
10-Oct-12,1.6007
11-Oct-12,1.6028
12-Oct-12,1.6075
15-Oct-12,1.6069
16-Oct-12,1.6101
17-Oct-12,1.6165
18-Oct-12,1.6141
19-Oct-12,1.6003
22-Oct-12,1.6028
23-Oct-12,1.5932
24-Oct-12,1.6015
25-Oct-12,1.6119
26-Oct-12,1.6098
29-Oct-12,1.6025
30-Oct-12,1.6083
31-Oct-12,1.6111
1-Nov-12,1.6142
2-Nov-12,1.6036
5-Nov-12,1.5977
6-Nov-12,1.5985
7-Nov-12,1.5975
8-Nov-12,1.5979
9-Nov-12,1.5912
12-Nov-12,0.0000
13-Nov-12,1.5885
14-Nov-12,1.5849
15-Nov-12,1.5865
16-Nov-12,1.5866
19-Nov-12,1.5908
20-Nov-12,1.5927
21-Nov-12,1.5936
22-Nov-12,0.0000
23-Nov-12,1.6032
26-Nov-12,1.6014
27-Nov-12,1.6028
28-Nov-12,1.5997
29-Nov-12,1.6026
30-Nov-12,1.6027
3-Dec-12,1.6104
4-Dec-12,1.6097
5-Dec-12,1.6102
6-Dec-12,1.6066
7-Dec-12,1.6031
10-Dec-12,1.6068
11-Dec-12,1.6103
12-Dec-12,1.6132
13-Dec-12,1.6130
14-Dec-12,1.6139
17-Dec-12,1.6203
18-Dec-12,1.6256
19-Dec-12,1.6275
20-Dec-12,1.6268
21-Dec-12,1.6167
24-Dec-12,1.6113
25-Dec-12,0.0000
26-Dec-12,1.6118
27-Dec-12,1.6106
28-Dec-12,1.6157
31-Dec-12,1.6262
1-Jan-13,0.0000
2-Jan-13,1.6255
3-Jan-13,1.6151
4-Jan-13,1.6036
7-Jan-13,1.6080
8-Jan-13,1.6040
9-Jan-13,1.6024
10-Jan-13,1.6125
11-Jan-13,1.6128
14-Jan-13,1.6077
15-Jan-13,1.6089
16-Jan-13,1.6009
17-Jan-13,1.5991
18-Jan-13,1.5876
21-Jan-13,0.0000
22-Jan-13,1.5862
23-Jan-13,1.5848
24-Jan-13,1.5789
25-Jan-13,1.5799
28-Jan-13,1.5686
29-Jan-13,1.5751
30-Jan-13,1.5793
31-Jan-13,1.5856
1-Feb-13,1.5744
4-Feb-13,1.5737
5-Feb-13,1.5652
6-Feb-13,1.5655
7-Feb-13,1.5712
8-Feb-13,1.5814
11-Feb-13,1.5668
12-Feb-13,1.5654
13-Feb-13,1.5544
14-Feb-13,1.5502
15-Feb-13,1.5518
18-Feb-13,0.0000
19-Feb-13,1.5432
20-Feb-13,1.5301
21-Feb-13,1.5263
22-Feb-13,1.5256
25-Feb-13,1.5112
26-Feb-13,1.5125
27-Feb-13,1.5134
28-Feb-13,1.5192
1-Mar-13,1.5033
4-Mar-13,1.5084
5-Mar-13,1.5098
6-Mar-13,1.5036
7-Mar-13,1.5032
8-Mar-13,1.4926
11-Mar-13,1.4898
12-Mar-13,1.4877
13-Mar-13,1.4925
14-Mar-13,1.5039
15-Mar-13,1.5124
18-Mar-13,1.5113
19-Mar-13,1.5118
20-Mar-13,1.5133
21-Mar-13,1.5180
22-Mar-13,1.5239
25-Mar-13,1.5184
26-Mar-13,1.5156
27-Mar-13,1.5112
28-Mar-13,1.5184
29-Mar-13,1.5193
1-Apr-13,1.5232
2-Apr-13,1.5113
3-Apr-13,1.5140
4-Apr-13,1.5198
5-Apr-13,1.5336
8-Apr-13,1.5257
9-Apr-13,1.5317
10-Apr-13,1.5315
11-Apr-13,1.5403
12-Apr-13,1.5373
15-Apr-13,1.5320
16-Apr-13,1.5316
17-Apr-13,1.5255
18-Apr-13,1.5282
19-Apr-13,1.5254
22-Apr-13,1.5262
23-Apr-13,1.5267
24-Apr-13,1.5258
25-Apr-13,1.5434
26-Apr-13,1.5479
29-Apr-13,1.5497
30-Apr-13,1.5539
1-May-13,1.5578
2-May-13,1.5519
3-May-13,1.5563
6-May-13,1.5538
7-May-13,1.5468
8-May-13,1.5563
9-May-13,1.5502
10-May-13,1.5334
13-May-13,1.5291
14-May-13,1.5258
15-May-13,1.5198
16-May-13,1.5302
17-May-13,1.5173
20-May-13,1.5223
21-May-13,1.5170
22-May-13,1.5038
23-May-13,1.5120
24-May-13,1.5126
27-May-13,0.0000
28-May-13,1.5061
29-May-13,1.5121
30-May-13,1.5207
31-May-13,1.5185
3-Jun-13,1.5349
4-Jun-13,1.5304
5-Jun-13,1.5392
6-Jun-13,1.5601
7-Jun-13,1.5558
10-Jun-13,1.5556
11-Jun-13,1.5587
12-Jun-13,1.5697
13-Jun-13,1.5698
14-Jun-13,1.5686
17-Jun-13,1.5709
18-Jun-13,1.5625
19-Jun-13,1.5657
20-Jun-13,1.5469
21-Jun-13,1.5373
24-Jun-13,1.5404
25-Jun-13,1.5418
26-Jun-13,1.5332
27-Jun-13,1.5235
28-Jun-13,1.5210
1-Jul-13,1.5247
2-Jul-13,1.5171
3-Jul-13,1.5264
4-Jul-13,0.0000
5-Jul-13,1.4910
8-Jul-13,1.4932
9-Jul-13,1.4837
10-Jul-13,1.4935
11-Jul-13,1.5127
12-Jul-13,1.5108
15-Jul-13,1.5088
16-Jul-13,1.5122
17-Jul-13,1.5184
18-Jul-13,1.5193
19-Jul-13,1.5260
22-Jul-13,1.5366
23-Jul-13,1.5354
24-Jul-13,1.5367
25-Jul-13,1.5333
26-Jul-13,1.5368
29-Jul-13,1.5355
30-Jul-13,1.5244
31-Jul-13,1.5177
1-Aug-13,1.5145
2-Aug-13,1.5277
5-Aug-13,1.5347
6-Aug-13,1.5367
7-Aug-13,1.5514
8-Aug-13,1.5555
9-Aug-13,1.5507
12-Aug-13,1.5475
13-Aug-13,1.5451
14-Aug-13,1.5531
15-Aug-13,1.5573
16-Aug-13,1.5621
19-Aug-13,1.5665
20-Aug-13,1.5678
21-Aug-13,1.5678
22-Aug-13,1.5580
23-Aug-13,1.5578
26-Aug-13,1.5568
27-Aug-13,1.5528
28-Aug-13,1.5520
29-Aug-13,1.5488
30-Aug-13,1.5468
2-Sep-13,0.0000
3-Sep-13,1.5544
4-Sep-13,1.5643
5-Sep-13,1.5593
6-Sep-13,1.5633
9-Sep-13,1.5724
10-Sep-13,1.5731
11-Sep-13,1.5807
12-Sep-13,1.5819
13-Sep-13,1.5861
16-Sep-13,1.5927
17-Sep-13,1.5901
18-Sep-13,1.5965
19-Sep-13,1.6043
20-Sep-13,1.6021
23-Sep-13,1.6066
24-Sep-13,1.6006
25-Sep-13,1.6080
26-Sep-13,1.6012
27-Sep-13,1.6135
30-Sep-13,1.6179
1-Oct-13,1.6208
2-Oct-13,1.6224
3-Oct-13,1.6169
4-Oct-13,1.6069
7-Oct-13,1.6082
8-Oct-13,1.6089
9-Oct-13,1.5943
10-Oct-13,1.5975
11-Oct-13,1.5945
14-Oct-13,0.0000
15-Oct-13,1.5974
16-Oct-13,1.5904
17-Oct-13,1.6166
18-Oct-13,1.6184
21-Oct-13,1.6149
22-Oct-13,1.6221
23-Oct-13,1.6171
24-Oct-13,1.6186
25-Oct-13,1.6158
28-Oct-13,1.6131
29-Oct-13,1.6059
30-Oct-13,1.6078
31-Oct-13,1.6068
1-Nov-13,1.5922
4-Nov-13,1.5950
5-Nov-13,1.6044
6-Nov-13,1.6080
7-Nov-13,1.6069
8-Nov-13,1.5995
11-Nov-13,0.0000
12-Nov-13,1.5916
13-Nov-13,1.6033
14-Nov-13,1.6077
15-Nov-13,1.6107
18-Nov-13,1.6110
19-Nov-13,1.6110
20-Nov-13,1.6150
21-Nov-13,1.6155
22-Nov-13,1.6211
25-Nov-13,1.6146
26-Nov-13,1.6187
27-Nov-13,1.6267
28-Nov-13,0.0000
29-Nov-13,1.6373
2-Dec-13,1.6365
3-Dec-13,1.6416
4-Dec-13,1.6352
5-Dec-13,1.6328
6-Dec-13,1.6327
9-Dec-13,1.6403
10-Dec-13,1.6424
11-Dec-13,1.6389
12-Dec-13,1.6326
13-Dec-13,1.6294
16-Dec-13,1.6311
17-Dec-13,1.6254
18-Dec-13,1.6388
19-Dec-13,1.6382
20-Dec-13,1.6355
23-Dec-13,1.6356
24-Dec-13,1.6371
25-Dec-13,0.0000
26-Dec-13,1.6425
27-Dec-13,1.6491
30-Dec-13,1.6522
31-Dec-13,1.6574
1-Jan-14,0.0000
2-Jan-14,1.6441
3-Jan-14,1.6424
6-Jan-14,1.6412
7-Jan-14,1.6421
8-Jan-14,1.6461
9-Jan-14,1.6459
10-Jan-14,1.6470
13-Jan-14,1.6379
14-Jan-14,1.6450
15-Jan-14,1.6375
16-Jan-14,1.6335
17-Jan-14,1.6429
20-Jan-14,0.0000
21-Jan-14,1.6469
22-Jan-14,1.6571
23-Jan-14,1.6612
24-Jan-14,1.6491
27-Jan-14,1.6588
28-Jan-14,1.6581
29-Jan-14,1.6561
30-Jan-14,1.6487
31-Jan-14,1.6450
3-Feb-14,1.6307
4-Feb-14,1.6300
5-Feb-14,1.6308
6-Feb-14,1.6345
7-Feb-14,1.6395
10-Feb-14,1.6419
11-Feb-14,1.6468
12-Feb-14,1.6578
13-Feb-14,1.6643
14-Feb-14,1.6736
17-Feb-14,0.0000
18-Feb-14,1.6696
19-Feb-14,1.6718
20-Feb-14,1.6640
21-Feb-14,1.6630
24-Feb-14,1.6641
25-Feb-14,1.6696
26-Feb-14,1.6648
27-Feb-14,1.6693
28-Feb-14,1.6750
3-Mar-14,1.6712
4-Mar-14,1.6665
5-Mar-14,1.6729
6-Mar-14,1.6743
7-Mar-14,1.6725
10-Mar-14,1.6633
11-Mar-14,1.6628
12-Mar-14,1.6605
13-Mar-14,1.6677
14-Mar-14,1.6630
17-Mar-14,1.6645
18-Mar-14,1.6574
19-Mar-14,1.6629
20-Mar-14,1.6511
21-Mar-14,1.6498
24-Mar-14,1.6491
25-Mar-14,1.6507
26-Mar-14,1.6566
27-Mar-14,1.6627
28-Mar-14,1.6637
31-Mar-14,1.6675
1-Apr-14,1.6639
2-Apr-14,1.6634
3-Apr-14,1.6583
4-Apr-14,1.6594
7-Apr-14,1.6616
8-Apr-14,1.6743
9-Apr-14,1.6751
10-Apr-14,1.6781
11-Apr-14,1.6736
14-Apr-14,1.6741
15-Apr-14,1.6725
16-Apr-14,1.6794
17-Apr-14,1.6809
18-Apr-14,1.6792
21-Apr-14,1.6792
22-Apr-14,1.6833
23-Apr-14,1.6768
24-Apr-14,1.6797
25-Apr-14,1.6810
28-Apr-14,1.6812
29-Apr-14,1.6829
30-Apr-14,1.6883
1-May-14,1.6900
2-May-14,1.6865
5-May-14,1.6870
6-May-14,1.6976
7-May-14,1.6964
8-May-14,1.6944
9-May-14,1.6849
12-May-14,1.6871
13-May-14,1.6838
14-May-14,1.6784
15-May-14,1.6791
16-May-14,1.6827
19-May-14,1.6822
20-May-14,1.6847
21-May-14,1.6869
22-May-14,1.6859
23-May-14,1.6822
26-May-14,0.0000
27-May-14,1.6800
28-May-14,1.6709
29-May-14,1.6719
30-May-14,1.6764
2-Jun-14,1.6756
3-Jun-14,1.6753
4-Jun-14,1.6747
5-Jun-14,1.6796
6-Jun-14,1.6794
9-Jun-14,1.6798
10-Jun-14,1.6753
11-Jun-14,1.6795
12-Jun-14,1.6853
13-Jun-14,1.6953
16-Jun-14,1.6988
17-Jun-14,1.6965
18-Jun-14,1.6951
19-Jun-14,1.7046
20-Jun-14,1.7014
23-Jun-14,1.7010
24-Jun-14,1.6971
25-Jun-14,1.6986
26-Jun-14,1.7018
27-Jun-14,1.7016
30-Jun-14,1.7105
1-Jul-14,1.7147
2-Jul-14,1.7165
3-Jul-14,1.7152
4-Jul-14,0.0000
7-Jul-14,1.7128
8-Jul-14,1.7127
9-Jul-14,1.7130
10-Jul-14,1.7122
11-Jul-14,1.7108
14-Jul-14,1.7079
15-Jul-14,1.7149
16-Jul-14,1.7131
17-Jul-14,1.7104
18-Jul-14,1.7069
21-Jul-14,1.7067
22-Jul-14,1.7058
23-Jul-14,1.7036
24-Jul-14,1.6981
25-Jul-14,1.6972
28-Jul-14,1.6991
29-Jul-14,1.6939
30-Jul-14,1.6903
31-Jul-14,1.6889
1-Aug-14,1.6832
4-Aug-14,1.6841
5-Aug-14,1.6874
6-Aug-14,1.6833
7-Aug-14,1.6849
8-Aug-14,1.6778
11-Aug-14,1.6787
12-Aug-14,1.6806
13-Aug-14,1.6696
14-Aug-14,1.6694
15-Aug-14,1.6686
18-Aug-14,1.6720
19-Aug-14,1.6620
20-Aug-14,1.6633
21-Aug-14,1.6589
22-Aug-14,1.6574
25-Aug-14,1.6585
26-Aug-14,1.6570
27-Aug-14,1.6573
28-Aug-14,1.6579
29-Aug-14,1.6585
1-Sep-14,0.0000
2-Sep-14,1.6502
3-Sep-14,1.6451
4-Sep-14,1.6349
5-Sep-14,1.6312
8-Sep-14,1.6141
9-Sep-14,1.6088
10-Sep-14,1.6134
11-Sep-14,1.6225
12-Sep-14,1.6243
15-Sep-14,1.6243
16-Sep-14,1.6290
17-Sep-14,1.6329
18-Sep-14,1.6372
19-Sep-14,1.6314
22-Sep-14,1.6340
23-Sep-14,1.6370
24-Sep-14,1.6344
25-Sep-14,1.6313
26-Sep-14,1.6254
29-Sep-14,1.6262
30-Sep-14,1.6220
1-Oct-14,1.6216
2-Oct-14,1.6140
3-Oct-14,1.5962
6-Oct-14,1.6029
7-Oct-14,1.6072
8-Oct-14,1.6068
9-Oct-14,1.6123
10-Oct-14,1.6049
13-Oct-14,0.0000
14-Oct-14,1.5930
15-Oct-14,1.5959
16-Oct-14,1.6065
17-Oct-14,1.6086
20-Oct-14,1.6137
21-Oct-14,1.6134
22-Oct-14,1.6070
23-Oct-14,1.6037
24-Oct-14,1.6098
27-Oct-14,1.6133
28-Oct-14,1.6157
29-Oct-14,1.6149
30-Oct-14,1.6023
31-Oct-14,1.5999
3-Nov-14,1.5986
4-Nov-14,1.5991
5-Nov-14,1.5984
6-Nov-14,1.5862
7-Nov-14,1.5844
10-Nov-14,1.5857
11-Nov-14,0.0000
12-Nov-14,1.5815
13-Nov-14,1.5717
14-Nov-14,1.5657
17-Nov-14,1.5645
18-Nov-14,1.5648
19-Nov-14,1.5670
20-Nov-14,1.5683
21-Nov-14,1.5672
24-Nov-14,1.5701
25-Nov-14,1.5714
26-Nov-14,1.5787
27-Nov-14,0.0000
28-Nov-14,1.5638
1-Dec-14,1.5743
2-Dec-14,1.5651
3-Dec-14,1.5700
4-Dec-14,1.5707
5-Dec-14,1.5600
8-Dec-14,1.5625
9-Dec-14,1.5694
10-Dec-14,1.5689
11-Dec-14,1.5712
12-Dec-14,1.5728
15-Dec-14,1.5663
16-Dec-14,1.5736
17-Dec-14,1.5652
18-Dec-14,1.5662
19-Dec-14,1.5609
22-Dec-14,1.5618
23-Dec-14,1.5517
24-Dec-14,1.5549
25-Dec-14,0.0000
26-Dec-14,0.0000
29-Dec-14,1.5524
30-Dec-14,1.5573
31-Dec-14,1.5578
1-Jan-15,0.0000
2-Jan-15,1.5361
5-Jan-15,1.5234
6-Jan-15,1.5174
7-Jan-15,1.5073
8-Jan-15,1.5118
9-Jan-15,1.5151
12-Jan-15,1.5168
13-Jan-15,1.5166
14-Jan-15,1.5234
15-Jan-15,1.5161
16-Jan-15,1.5132
19-Jan-15,0.0000
20-Jan-15,1.5162
21-Jan-15,1.5118
22-Jan-15,1.5052
23-Jan-15,1.5022
26-Jan-15,1.5088
27-Jan-15,1.5196
28-Jan-15,1.5165
29-Jan-15,1.5043
30-Jan-15,1.5026
2-Feb-15,1.5027
3-Feb-15,1.5129
4-Feb-15,1.5209
5-Feb-15,1.5293
6-Feb-15,1.5247
9-Feb-15,1.5217
10-Feb-15,1.5252
11-Feb-15,1.5232
12-Feb-15,1.5380
13-Feb-15,1.5394
16-Feb-15,0.0000
17-Feb-15,1.5349
18-Feb-15,1.5430
19-Feb-15,1.5451
20-Feb-15,1.5385
23-Feb-15,1.5465
24-Feb-15,1.5434
25-Feb-15,1.5499
26-Feb-15,1.5424
27-Feb-15,1.5439
2-Mar-15,1.5371
3-Mar-15,1.5391
4-Mar-15,1.5266
5-Mar-15,1.5229
6-Mar-15,1.5063
9-Mar-15,1.5097
10-Mar-15,1.5086
11-Mar-15,1.4945
12-Mar-15,1.4907
13-Mar-15,1.4755
16-Mar-15,1.4800
17-Mar-15,1.4744
18-Mar-15,1.4686
19-Mar-15,1.4729
20-Mar-15,1.4923
23-Mar-15,1.4936
24-Mar-15,1.4870
25-Mar-15,1.4915
26-Mar-15,1.4844
27-Mar-15,1.4878
30-Mar-15,1.4792
31-Mar-15,1.4850
1-Apr-15,1.4823
2-Apr-15,1.4842
3-Apr-15,1.4916
6-Apr-15,1.4959
7-Apr-15,1.4857
8-Apr-15,1.4924
9-Apr-15,1.4739
10-Apr-15,1.4648
13-Apr-15,1.4658
14-Apr-15,1.4790
15-Apr-15,1.4782
16-Apr-15,1.4923
17-Apr-15,1.4942
20-Apr-15,1.4913
21-Apr-15,1.4944
22-Apr-15,1.5027
23-Apr-15,1.5047
24-Apr-15,1.5176
27-Apr-15,1.5235
28-Apr-15,1.5328
29-Apr-15,1.5485
30-Apr-15,1.5328
1-May-15,1.5137
4-May-15,1.5118
5-May-15,1.5178
6-May-15,1.5244
7-May-15,1.5223
8-May-15,1.5455
11-May-15,1.5593
12-May-15,1.5685
13-May-15,1.5748
14-May-15,1.5766
15-May-15,1.5772
18-May-15,1.5679
19-May-15,1.5523
20-May-15,1.5544
21-May-15,1.5672
22-May-15,1.5484
25-May-15,0.0000
26-May-15,1.5398
27-May-15,1.5324
28-May-15,1.5291
29-May-15,1.5286
1-Jun-15,1.5187
2-Jun-15,1.5331
3-Jun-15,1.5351
4-Jun-15,1.5367
5-Jun-15,1.5267
8-Jun-15,1.5280
9-Jun-15,1.5383
10-Jun-15,1.5530
11-Jun-15,1.5493
12-Jun-15,1.5587
15-Jun-15,1.5572
16-Jun-15,1.5637
17-Jun-15,1.5708
18-Jun-15,1.5882
19-Jun-15,1.5881
22-Jun-15,1.5823
23-Jun-15,1.5751
24-Jun-15,1.5681
25-Jun-15,1.5728
26-Jun-15,1.5739
29-Jun-15,1.5764
30-Jun-15,1.5727
1-Jul-15,1.5617
2-Jul-15,1.5614
3-Jul-15,0.0000
6-Jul-15,1.5619
7-Jul-15,1.5443
8-Jul-15,1.5353
9-Jul-15,1.5375
10-Jul-15,1.5503
13-Jul-15,1.5518
14-Jul-15,1.5584
15-Jul-15,1.5621
16-Jul-15,1.5601
17-Jul-15,1.5624
20-Jul-15,1.5587
21-Jul-15,1.5550
22-Jul-15,1.5617
23-Jul-15,1.5533
24-Jul-15,1.5514
27-Jul-15,1.5595
28-Jul-15,1.5617
29-Jul-15,1.5624
30-Jul-15,1.5581
31-Jul-15,1.5634
3-Aug-15,1.5603
4-Aug-15,1.5612
5-Aug-15,1.5604
6-Aug-15,1.5521
7-Aug-15,1.5467
10-Aug-15,1.5546
11-Aug-15,1.5572
12-Aug-15,1.5639
13-Aug-15,1.5595
14-Aug-15,1.5625
17-Aug-15,1.5598
18-Aug-15,1.5658
19-Aug-15,1.5645
20-Aug-15,1.5688
21-Aug-15,1.5698
24-Aug-15,1.5731
25-Aug-15,1.5698
26-Aug-15,1.5493
27-Aug-15,1.5411
28-Aug-15,1.5362
31-Aug-15,1.5363
1-Sep-15,1.5341
2-Sep-15,1.5310
3-Sep-15,1.5254
4-Sep-15,1.5195
7-Sep-15,0.0000
8-Sep-15,1.5381
9-Sep-15,1.5363
10-Sep-15,1.5457
11-Sep-15,1.5426
14-Sep-15,1.5423
15-Sep-15,1.5352
16-Sep-15,1.5499
17-Sep-15,1.5509
18-Sep-15,1.5573
21-Sep-15,1.5506
22-Sep-15,1.5356
23-Sep-15,1.5243
24-Sep-15,1.5254
25-Sep-15,1.5172
28-Sep-15,1.5208
29-Sep-15,1.5168
30-Sep-15,1.5116
1-Oct-15,1.5162
2-Oct-15,1.5216
5-Oct-15,1.5165
6-Oct-15,1.5227
7-Oct-15,1.5315
8-Oct-15,1.5316
9-Oct-15,1.5315
12-Oct-15,0.0000
13-Oct-15,1.5242
14-Oct-15,1.5445
15-Oct-15,1.5475
16-Oct-15,1.5441
19-Oct-15,1.5471
20-Oct-15,1.5470
21-Oct-15,1.5463
22-Oct-15,1.5399
23-Oct-15,1.5340
26-Oct-15,1.5361
27-Oct-15,1.5312
28-Oct-15,1.5319
29-Oct-15,1.5296
30-Oct-15,1.5445
2-Nov-15,1.5428
3-Nov-15,1.5404
4-Nov-15,1.5377
5-Nov-15,1.5236
6-Nov-15,1.5071
9-Nov-15,1.5124
10-Nov-15,1.5110
11-Nov-15,0.0000
12-Nov-15,1.5206
13-Nov-15,1.5208
16-Nov-15,1.5204
17-Nov-15,1.5214
18-Nov-15,1.5210
19-Nov-15,1.5327
20-Nov-15,1.5199
23-Nov-15,1.5125
24-Nov-15,1.5057
25-Nov-15,1.5109
26-Nov-15,0.0000
27-Nov-15,1.5040
30-Nov-15,1.5044
1-Dec-15,1.5074
2-Dec-15,1.4927
3-Dec-15,1.5088
4-Dec-15,1.5100
7-Dec-15,1.5076
8-Dec-15,1.5000
9-Dec-15,1.5168
10-Dec-15,1.5176
11-Dec-15,1.5213
14-Dec-15,1.5130
15-Dec-15,1.5044
16-Dec-15,1.5013
17-Dec-15,1.4876
18-Dec-15,1.4914
21-Dec-15,1.4906
22-Dec-15,1.4811
23-Dec-15,1.4863
24-Dec-15,1.4943
25-Dec-15,0.0000
28-Dec-15,1.4883
29-Dec-15,1.4794
30-Dec-15,1.4832
31-Dec-15,1.4746
1-Jan-16,0.0000
4-Jan-16,1.4686
5-Jan-16,1.4664
6-Jan-16,1.4626
7-Jan-16,1.4579
8-Jan-16,1.4523
11-Jan-16,1.4564
12-Jan-16,1.4403
13-Jan-16,1.4470
14-Jan-16,1.4409
15-Jan-16,1.4289
18-Jan-16,0.0000
19-Jan-16,1.4171
20-Jan-16,1.4167
21-Jan-16,1.4198
22-Jan-16,1.4308
25-Jan-16,1.4245
26-Jan-16,1.4342
27-Jan-16,1.4261
28-Jan-16,1.4351
29-Jan-16,1.4184
1-Feb-16,1.4367
2-Feb-16,1.4399
3-Feb-16,1.4576
4-Feb-16,1.4580
5-Feb-16,1.4468
8-Feb-16,1.4415
9-Feb-16,1.4473
10-Feb-16,1.4473
11-Feb-16,1.4448
12-Feb-16,1.4460
15-Feb-16,0.0000
16-Feb-16,1.4290
17-Feb-16,1.4317
18-Feb-16,1.4333
19-Feb-16,1.4343
22-Feb-16,1.4157
23-Feb-16,1.4040
24-Feb-16,1.3932
25-Feb-16,1.3937
26-Feb-16,1.3867
29-Feb-16,1.3926
1-Mar-16,1.3948
2-Mar-16,1.4059
3-Mar-16,1.4152
4-Mar-16,1.4226
7-Mar-16,1.4256
8-Mar-16,1.4225
9-Mar-16,1.4236
10-Mar-16,1.4306
11-Mar-16,1.4426
14-Mar-16,1.4324
15-Mar-16,1.4166
16-Mar-16,1.4100
17-Mar-16,1.4490
18-Mar-16,1.4514
21-Mar-16,1.4402
22-Mar-16,1.4217
23-Mar-16,1.4111
24-Mar-16,1.4143
25-Mar-16,1.4131
28-Mar-16,1.4250
29-Mar-16,1.4281
30-Mar-16,1.4390
31-Mar-16,1.4381
1-Apr-16,1.4204
4-Apr-16,1.4279
5-Apr-16,1.4149
6-Apr-16,1.4162
7-Apr-16,1.4082
8-Apr-16,1.4105
11-Apr-16,1.4240
12-Apr-16,1.4244
13-Apr-16,1.4223
14-Apr-16,1.4148
15-Apr-16,1.4217
18-Apr-16,1.4276
19-Apr-16,1.4396
20-Apr-16,1.4375
21-Apr-16,1.4338
22-Apr-16,1.4390
25-Apr-16,1.4492
26-Apr-16,1.4611
27-Apr-16,1.4554
28-Apr-16,1.4581
29-Apr-16,1.4625
2-May-16,1.4666
3-May-16,1.4543
4-May-16,1.4475
5-May-16,1.4486
6-May-16,1.4439
9-May-16,1.4409
10-May-16,1.4454
11-May-16,1.4480
12-May-16,1.4452
13-May-16,1.4369
16-May-16,1.4411
17-May-16,1.4485
18-May-16,1.4615
19-May-16,1.4608
20-May-16,1.4513
23-May-16,1.4444
24-May-16,1.4623
25-May-16,1.4694
26-May-16,1.4673
27-May-16,1.4644
30-May-16,0.0000
31-May-16,1.4530
1-Jun-16,1.4395
2-Jun-16,1.4419
3-Jun-16,1.4521
6-Jun-16,1.4450
7-Jun-16,1.4564
8-Jun-16,1.4546
9-Jun-16,1.4467
10-Jun-16,1.4342
13-Jun-16,1.4223
14-Jun-16,1.4130
15-Jun-16,1.4185
16-Jun-16,1.4075
17-Jun-16,1.4285
20-Jun-16,1.4688
21-Jun-16,1.4668
22-Jun-16,1.4682
23-Jun-16,1.4800
24-Jun-16,1.3639
27-Jun-16,1.3217
28-Jun-16,1.3294
29-Jun-16,1.3510
30-Jun-16,1.3242
1-Jul-16,1.3281
4-Jul-16,0.0000
5-Jul-16,1.3021
6-Jul-16,1.2921
7-Jul-16,1.2926
8-Jul-16,1.2938
11-Jul-16,1.2986
12-Jul-16,1.3237
13-Jul-16,1.3180
14-Jul-16,1.3332
15-Jul-16,1.3194
18-Jul-16,1.3279
19-Jul-16,1.3123
20-Jul-16,1.3179
21-Jul-16,1.3216
22-Jul-16,1.3091
25-Jul-16,1.3130
26-Jul-16,1.3133
27-Jul-16,1.3094
28-Jul-16,1.3151
29-Jul-16,1.3270
1-Aug-16,1.3209
2-Aug-16,1.3326
3-Aug-16,1.3335
4-Aug-16,1.3143
5-Aug-16,1.3069
8-Aug-16,1.3042
9-Aug-16,1.3010
10-Aug-16,1.2998
11-Aug-16,1.2960
12-Aug-16,1.2934
15-Aug-16,1.2874
16-Aug-16,1.3019
17-Aug-16,1.3012
18-Aug-16,1.3147
19-Aug-16,1.3061
22-Aug-16,1.3133
23-Aug-16,1.3179
24-Aug-16,1.3236
25-Aug-16,1.3177
26-Aug-16,1.3168
29-Aug-16,1.3089
30-Aug-16,1.3084
31-Aug-16,1.3129
1-Sep-16,1.3273
2-Sep-16,1.3299
5-Sep-16,0.0000
6-Sep-16,1.3429
7-Sep-16,1.3339
8-Sep-16,1.3301
9-Sep-16,1.3257
12-Sep-16,1.3313
13-Sep-16,1.3184
14-Sep-16,1.3204
15-Sep-16,1.3215
16-Sep-16,1.3090
19-Sep-16,1.3051
20-Sep-16,1.2974
21-Sep-16,1.2978
22-Sep-16,1.3092
23-Sep-16,1.2959
26-Sep-16,1.2978
27-Sep-16,1.3005
28-Sep-16,1.2996
29-Sep-16,1.2991
30-Sep-16,1.3015
3-Oct-16,1.2840
4-Oct-16,1.2746
5-Oct-16,1.2745
6-Oct-16,1.2647
7-Oct-16,1.2434
10-Oct-16,0.0000
11-Oct-16,1.2218
12-Oct-16,1.2195
13-Oct-16,1.2201
14-Oct-16,1.2189
17-Oct-16,1.2186
18-Oct-16,1.2310
19-Oct-16,1.2279
20-Oct-16,1.2256
21-Oct-16,1.2210
24-Oct-16,1.2204
25-Oct-16,1.2164
26-Oct-16,1.2234
27-Oct-16,1.2173
28-Oct-16,1.2155
31-Oct-16,1.2212
1-Nov-16,1.2218
2-Nov-16,1.2315
3-Nov-16,1.2454
4-Nov-16,1.2546
7-Nov-16,1.2403
8-Nov-16,1.2372
9-Nov-16,1.2474
10-Nov-16,1.2523
11-Nov-16,0.0000
14-Nov-16,1.2469
15-Nov-16,1.2422
16-Nov-16,1.2450
17-Nov-16,1.2450
18-Nov-16,1.2327
21-Nov-16,1.2474
22-Nov-16,1.2424
23-Nov-16,1.2458
24-Nov-16,0.0000
25-Nov-16,1.2462
28-Nov-16,1.2411
29-Nov-16,1.2505
30-Nov-16,1.2481
1-Dec-16,1.2596
2-Dec-16,1.2685
5-Dec-16,1.2708
6-Dec-16,1.2706
7-Dec-16,1.2604
8-Dec-16,1.2574
9-Dec-16,1.2590
12-Dec-16,1.2677
13-Dec-16,1.2685
14-Dec-16,1.2706
15-Dec-16,1.2389
16-Dec-16,1.2478
19-Dec-16,1.2419
20-Dec-16,1.2358
21-Dec-16,1.2348
22-Dec-16,1.2301
23-Dec-16,1.2252
26-Dec-16,0.0000
27-Dec-16,1.2261
28-Dec-16,1.2222
29-Dec-16,1.2237
30-Dec-16,1.2337
2-Jan-17,0.0000
3-Jan-17,1.2256
4-Jan-17,1.2299
5-Jan-17,1.2415
6-Jan-17,1.2314
9-Jan-17,1.2167
10-Jan-17,1.2165
11-Jan-17,1.2118
12-Jan-17,1.2211
13-Jan-17,1.2198
16-Jan-17,0.0000
17-Jan-17,1.2388
18-Jan-17,1.2309
19-Jan-17,1.2319
20-Jan-17,0.0000
23-Jan-17,1.2485
24-Jan-17,1.2531
25-Jan-17,1.2620
26-Jan-17,1.2579
27-Jan-17,1.2531
30-Jan-17,1.2478
31-Jan-17,1.2585
1-Feb-17,1.2643
2-Feb-17,1.2541
3-Feb-17,1.2504
6-Feb-17,1.2450
7-Feb-17,1.2486
8-Feb-17,1.2543
9-Feb-17,1.2516
10-Feb-17,1.2502
13-Feb-17,1.2510
14-Feb-17,1.2465
15-Feb-17,1.2465
16-Feb-17,1.2477
17-Feb-17,1.2428
20-Feb-17,0.0000
21-Feb-17,1.2465
22-Feb-17,1.2456
23-Feb-17,1.2548
24-Feb-17,1.2499
27-Feb-17,1.2473
28-Feb-17,1.2427
1-Mar-17,1.2318
2-Mar-17,1.2267
3-Mar-17,1.2249
6-Mar-17,1.2243
7-Mar-17,1.2209
8-Mar-17,1.2152
9-Mar-17,1.2166
10-Mar-17,1.2158
13-Mar-17,1.2234
14-Mar-17,1.2168
15-Mar-17,1.2222
16-Mar-17,1.2370
17-Mar-17,1.2372
20-Mar-17,1.2365
21-Mar-17,1.2479
22-Mar-17,1.2476
23-Mar-17,1.2526
24-Mar-17,1.2491
27-Mar-17,1.2583
28-Mar-17,1.2503
29-Mar-17,1.2411
30-Mar-17,1.2489
31-Mar-17,1.2537
3-Apr-17,1.2479
4-Apr-17,1.2437
5-Apr-17,1.2488
6-Apr-17,1.2486
7-Apr-17,1.2398
10-Apr-17,1.2418
11-Apr-17,1.2484
12-Apr-17,1.2500
13-Apr-17,1.2522
14-Apr-17,1.2531
17-Apr-17,1.2587
18-Apr-17,1.2769
19-Apr-17,1.2789
20-Apr-17,1.2830
21-Apr-17,1.2783
24-Apr-17,1.2783
25-Apr-17,1.2836
26-Apr-17,1.2838
27-Apr-17,1.2889
28-Apr-17,1.2938
1-May-17,1.2917
2-May-17,1.2921
3-May-17,1.2916
4-May-17,1.2910
5-May-17,1.2950
8-May-17,1.2942
9-May-17,1.2939
10-May-17,1.2939
11-May-17,1.2885
12-May-17,1.2880
15-May-17,1.2917
16-May-17,1.2912
17-May-17,1.2944
18-May-17,1.3009
19-May-17,1.3018
22-May-17,1.3006
23-May-17,1.2984
24-May-17,1.2935
25-May-17,1.2954
26-May-17,1.2795
29-May-17,0.0000
30-May-17,1.2858
31-May-17,1.2905
1-Jun-17,1.2894
2-Jun-17,1.2885
5-Jun-17,1.2917
6-Jun-17,1.2901
7-Jun-17,1.2941
8-Jun-17,1.2939
9-Jun-17,1.2737
12-Jun-17,1.2658
13-Jun-17,1.2739
14-Jun-17,1.2808
15-Jun-17,1.2768
16-Jun-17,1.2778
19-Jun-17,1.2743
20-Jun-17,1.2628
21-Jun-17,1.2667
22-Jun-17,1.2659
23-Jun-17,1.2727
26-Jun-17,1.2732
27-Jun-17,1.2791
28-Jun-17,1.2936
29-Jun-17,1.2984
30-Jun-17,1.2995
3-Jul-17,1.2951
4-Jul-17,0.0000
5-Jul-17,1.2934
6-Jul-17,1.2967
7-Jul-17,1.2880
10-Jul-17,1.2884
11-Jul-17,1.2851
12-Jul-17,1.2889
13-Jul-17,1.2921
14-Jul-17,1.3079
17-Jul-17,1.3058
18-Jul-17,1.3026
19-Jul-17,1.3036
20-Jul-17,1.2976
21-Jul-17,1.2968
24-Jul-17,1.3028
25-Jul-17,1.3046
26-Jul-17,1.3048
27-Jul-17,1.3065
28-Jul-17,1.3124
31-Jul-17,1.3196
1-Aug-17,1.3206
2-Aug-17,1.3236
3-Aug-17,1.3144
4-Aug-17,1.3036
7-Aug-17,1.3021
8-Aug-17,1.2968
9-Aug-17,1.2997
10-Aug-17,1.2978
11-Aug-17,1.2988
14-Aug-17,1.2975
15-Aug-17,1.2862
16-Aug-17,1.2860
17-Aug-17,1.2888
18-Aug-17,1.2847
21-Aug-17,1.2903
22-Aug-17,1.2834
23-Aug-17,1.2787
24-Aug-17,1.2802
25-Aug-17,1.2873
28-Aug-17,1.2927
29-Aug-17,1.2937
30-Aug-17,1.2934
31-Aug-17,1.2888
1-Sep-17,1.2972
4-Sep-17,0.0000
5-Sep-17,1.3013
6-Sep-17,1.3073
7-Sep-17,1.3094
8-Sep-17,1.3211
11-Sep-17,1.3173
12-Sep-17,1.3280
13-Sep-17,1.3218
14-Sep-17,1.3398
15-Sep-17,1.3578
18-Sep-17,1.3485
19-Sep-17,1.3517
20-Sep-17,1.3564
21-Sep-17,1.3576
22-Sep-17,1.3531
25-Sep-17,1.3457
26-Sep-17,1.3422
27-Sep-17,1.3401
28-Sep-17,1.3435
29-Sep-17,1.3402
2-Oct-17,1.3268
3-Oct-17,1.3251
4-Oct-17,1.3268
5-Oct-17,1.3132
6-Oct-17,1.3063
9-Oct-17,0.0000
10-Oct-17,1.3215
11-Oct-17,1.3210
12-Oct-17,1.3174
13-Oct-17,1.3304
16-Oct-17,1.3285
17-Oct-17,1.3182
18-Oct-17,1.3183
19-Oct-17,1.3181
20-Oct-17,1.3179
23-Oct-17,1.3201
24-Oct-17,1.3124
25-Oct-17,1.3252
26-Oct-17,1.3181
27-Oct-17,1.3108
Back to Top,
"Last Update: October 30, 2017",

